MOABB: Trustworthy algorithm benchmarking for BCIs

BCI algorithm development has long been hampered by two major issues: small sample sets and a lack of reproducibility. We offer a solution to both of these problems via a software suite that streamlines both the issues of finding and preprocessing data in a reliable manner, as well as that of using a consistent interface for machine learning methods. By building on recent advances in software for signal analysis implemented in the MNE toolkit, and the unified framework for machine learning offered by the scikit-learn project, we offer a system that can improve BCI algorithm development. This system is fully open-source under the BSD licence and available at https://github.com/NeuroTechX/moabb. To validate our efforts, we analyze a set of state-of-the-art decoding algorithms across 12 open access datasets, with over 250 subjects. Our analysis confirms that different datasets can result in very different results for identical processing pipelines, highlighting the need for trustworthy algorithm benchmarking in the field of BCIs, and further that many previously validated methods do not hold up when applied across different datasets, which has wide-reaching implications for practical BCIs.

==> Figures/data.csv <==
,score,time,samples,subject,session,channels,n_sessions,dataset,pipeline
0,0.9924943447113036,0.029899979010224342,144.0,1,session_E,22,2,001-2014,TRCSP + LDA
1,0.9887754917144777,0.034079410135746,144.0,1,session_T,22,2,001-2014,TRCSP + LDA
2,0.8617097735404968,0.03017396852374077,144.0,2,session_E,22,2,001-2014,TRCSP + LDA
3,0.9631972908973694,0.03462319448590278,144.0,2,session_T,22,2,001-2014,TRCSP + LDA
4,0.9844943284988404,0.03307361528277397,144.0,3,session_E,22,2,001-2014,TRCSP + LDA
5,0.9654013514518738,0.0307754036039114,144.0,3,session_T,22,2,001-2014,TRCSP + LDA
6,0.9414376616477966,0.029216241091489795,144.0,4,session_E,22,2,001-2014,TRCSP + LDA
7,0.7482040524482727,0.03693971782922745,144.0,4,session_T,22,2,001-2014,TRCSP + LDA
8,0.678158700466156,0.029708480462431908,144.0,5,session_E,22,2,001-2014,TRCSP + LDA
9,0.5714013576507568,0.02924261055886745,144.0,5,session_T,22,2,001-2014,TRCSP + LDA
10,0.7556190490722656,0.02965826913714409,144.0,6,session_E,22,2,001-2014,TRCSP + LDA
11,0.7796734571456909,0.029677916318178173,144.0,6,session_T,22,2,001-2014,TRCSP + LDA
12,0.9648118019104004,0.029515122994780537,144.0,7,session_E,22,2,001-2014,TRCSP + LDA
13,0.9442358016967772,0.030055904760956764,144.0,7,session_T,22,2,001-2014,TRCSP + LDA
14,0.8942947983741759,0.029852438718080517,144.0,8,session_E,22,2,001-2014,TRCSP + LDA
15,0.9248480796813964,0.030903911218047142,144.0,8,session_T,22,2,001-2014,TRCSP + LDA
16,0.9961814284324646,0.03097777441143989,144.0,9,session_E,22,2,001-2014,TRCSP + LDA
17,0.8470521569252014,0.02965183183550835,144.0,9,session_T,22,2,001-2014,TRCSP + LDA
18,0.898421049118042,0.034281156957149506,199.0,1,session_A,13,2,001-2015,TRCSP + LDA
19,0.9506052732467652,0.033724166452884674,199.0,1,session_B,13,2,001-2015,TRCSP + LDA
20,0.68686842918396,0.036287643015384674,199.0,2,session_A,13,2,001-2015,TRCSP + LDA
21,0.6860789656639099,0.033286284655332565,199.0,2,session_B,13,2,001-2015,TRCSP + LDA
22,0.9193158149719238,0.03311271592974663,199.0,3,session_A,13,2,001-2015,TRCSP + LDA
23,0.9256578683853148,0.033251095563173294,199.0,3,session_B,13,2,001-2015,TRCSP + LDA
24,0.758078932762146,0.03381285816431045,199.0,4,session_A,13,2,001-2015,TRCSP + LDA
25,0.8567894697189331,0.035246849060058594,199.0,4,session_B,13,2,001-2015,TRCSP + LDA
26,0.5769473910331726,0.035409212112426765,199.0,5,session_A,13,2,001-2015,TRCSP + LDA
27,0.5222631692886353,0.03309683874249458,199.0,5,session_B,13,2,001-2015,TRCSP + LDA
28,0.6712631583213806,0.03365983814001084,199.0,6,session_A,13,2,001-2015,TRCSP + LDA
29,0.6811052560806274,0.0331113338470459,199.0,6,session_B,13,2,001-2015,TRCSP + LDA
30,0.7090789675712585,0.033279560506343835,199.0,7,session_A,13,2,001-2015,TRCSP + LDA
31,0.7251842021942139,0.03410987928509712,199.0,7,session_B,13,2,001-2015,TRCSP + LDA
32,0.4693421125411987,0.03563671186566353,199.0,8,session_A,13,2,001-2015,TRCSP + LDA
33,0.6244736909866333,0.03327932208776474,199.0,8,session_B,13,2,001-2015,TRCSP + LDA
34,0.6398947238922119,0.03419899940490724,199.0,8,session_C,13,2,001-2015,TRCSP + LDA
35,0.4247894883155823,0.033144760876894,199.0,9,session_A,13,2,001-2015,TRCSP + LDA
36,0.6418421268463135,0.03341932222247124,199.0,9,session_B,13,2,001-2015,TRCSP + LDA
37,0.8288421034812927,0.033588171005249016,199.0,9,session_C,13,2,001-2015,TRCSP + LDA
38,0.679578959941864,0.03339529037475586,199.0,10,session_A,13,2,001-2015,TRCSP + LDA
39,0.7242105007171631,0.03330569341778755,199.0,10,session_B,13,2,001-2015,TRCSP + LDA
40,0.6712368130683899,0.033716391772031784,199.0,10,session_C,13,2,001-2015,TRCSP + LDA
41,0.663447380065918,0.03332815319299698,199.0,11,session_A,13,2,001-2015,TRCSP + LDA
42,0.7482105493545532,0.0334039218723774,199.0,11,session_B,13,2,001-2015,TRCSP + LDA
43,0.7237368226051331,0.03316102176904678,199.0,11,session_C,13,2,001-2015,TRCSP + LDA
44,0.6859210729598999,0.033274173736572266,199.0,12,session_A,13,2,001-2015,TRCSP + LDA
45,0.7291578650474548,0.03337249904870987,199.0,12,session_B,13,2,001-2015,TRCSP + LDA
46,0.7554687261581421,0.02934093400835992,160.0,1,session_0,15,1,002-2014,TRCSP + LDA
47,0.8968750238418579,0.031308554112911224,160.0,2,session_0,15,1,002-2014,TRCSP + LDA
48,0.9992187619209292,0.029566382989287376,160.0,3,session_0,15,1,002-2014,TRCSP + LDA
49,0.9265624880790708,0.029627228155732155,160.0,4,session_0,15,1,002-2014,TRCSP + LDA
50,0.7476562261581421,0.029527615755796432,160.0,5,session_0,15,1,002-2014,TRCSP + LDA
51,0.7757812738418579,0.029395341873168945,160.0,6,session_0,15,1,002-2014,TRCSP + LDA
52,0.9585937261581421,0.030138731002807617,160.0,7,session_0,15,1,002-2014,TRCSP + LDA
53,0.9210937619209292,0.029334401711821563,160.0,8,session_0,15,1,002-2014,TRCSP + LDA
54,0.9562500119209292,0.03280296176671982,160.0,9,session_0,15,1,002-2014,TRCSP + LDA
55,0.7390624880790709,0.029992390424013138,160.0,10,session_0,15,1,002-2014,TRCSP + LDA
56,0.9015625119209292,0.029558276757597923,160.0,11,session_0,15,1,002-2014,TRCSP + LDA
57,0.6812499761581421,0.03362884372472763,160.0,12,session_0,15,1,002-2014,TRCSP + LDA
58,0.6851562261581421,0.029565382748842236,160.0,13,session_0,15,1,002-2014,TRCSP + LDA
59,0.660937488079071,0.02969207800924778,160.0,14,session_0,15,1,002-2014,TRCSP + LDA
60,0.8722222447395325,0.015381097793579103,120.0,1,session_0,3,5,004-2014,TRCSP + LDA
61,0.7236111164093018,0.019338082522153854,120.0,1,session_1,3,5,004-2014,TRCSP + LDA
62,0.8765624761581421,0.01953587494790554,160.0,1,session_2,3,5,004-2014,TRCSP + LDA
63,0.9281250238418579,0.019490290433168408,160.0,1,session_3,3,5,004-2014,TRCSP + LDA
64,0.7914062738418579,0.019470548257231712,160.0,1,session_4,3,5,004-2014,TRCSP + LDA
65,0.6833333373069763,0.01807704009115696,120.0,2,session_0,3,5,004-2014,TRCSP + LDA
66,0.7166666388511658,0.015337372198700903,120.0,2,session_1,3,5,004-2014,TRCSP + LDA
67,0.635937511920929,0.0192276481539011,160.0,2,session_2,3,5,004-2014,TRCSP + LDA
68,0.6416666507720947,0.01531944237649441,120.0,2,session_3,3,5,004-2014,TRCSP + LDA
69,0.551562488079071,0.019302893429994583,160.0,2,session_4,3,5,004-2014,TRCSP + LDA
70,0.5722222328186035,0.01536598242819309,120.0,3,session_0,3,5,004-2014,TRCSP + LDA
71,0.6027777791023254,0.015286779031157494,120.0,3,session_1,3,5,004-2014,TRCSP + LDA
72,0.35468751192092896,0.019400930032134056,160.0,3,session_2,3,5,004-2014,TRCSP + LDA
73,0.578125,0.01929788663983345,160.0,3,session_3,3,5,004-2014,TRCSP + LDA
74,0.6507812738418579,0.0192255973815918,160.0,3,session_4,3,5,004-2014,TRCSP + LDA
75,0.9541666507720948,0.015301418490707874,120.0,4,session_0,3,5,004-2014,TRCSP + LDA
76,0.9510204195976256,0.017355680465698242,140.0,4,session_1,3,5,004-2014,TRCSP + LDA
77,1.0,0.019174862653017044,160.0,4,session_2,3,5,004-2014,TRCSP + LDA
78,0.99609375,0.021344851702451702,160.0,4,session_3,3,5,004-2014,TRCSP + LDA
79,0.9835937619209292,0.01926426962018013,160.0,4,session_4,3,5,004-2014,TRCSP + LDA
80,0.6319444179534912,0.01553382910788059,120.0,5,session_0,3,5,004-2014,TRCSP + LDA
81,0.8255102038383484,0.0174439437687397,140.0,5,session_1,3,5,004-2014,TRCSP + LDA
82,0.9609375,0.019574880599975586,160.0,5,session_2,3,5,004-2014,TRCSP + LDA
83,0.9695312380790708,0.01958513259887696,160.0,5,session_3,3,5,004-2014,TRCSP + LDA
84,0.8648437261581421,0.019507884979248047,160.0,5,session_4,3,5,004-2014,TRCSP + LDA
85,0.8847222328186035,0.01603250578045845,120.0,6,session_0,3,5,004-2014,TRCSP + LDA
86,0.8444444537162781,0.015426349826157091,120.0,6,session_1,3,5,004-2014,TRCSP + LDA
87,0.86328125,0.01937265321612358,160.0,6,session_2,3,5,004-2014,TRCSP + LDA
88,0.92578125,0.01933374442160129,160.0,6,session_3,3,5,004-2014,TRCSP + LDA
89,0.9445312619209292,0.01944570615887642,160.0,6,session_4,3,5,004-2014,TRCSP + LDA
90,0.7013888955116272,0.015442562289536,120.0,7,session_0,3,5,004-2014,TRCSP + LDA
91,0.6152777671813965,0.01743459701538086,120.0,7,session_1,3,5,004-2014,TRCSP + LDA
92,0.91015625,0.019502973183989525,160.0,7,session_2,3,5,004-2014,TRCSP + LDA
93,0.7585937380790709,0.019523810595273968,160.0,7,session_3,3,5,004-2014,TRCSP + LDA
94,0.8343750238418579,0.019205857068300247,160.0,7,session_4,3,5,004-2014,TRCSP + LDA
95,0.6703125238418579,0.01928048208355904,160.0,8,session_0,3,5,004-2014,TRCSP + LDA
96,0.7194444537162781,0.01972279511392116,120.0,8,session_1,3,5,004-2014,TRCSP + LDA
97,0.9367187619209292,0.019388485699892044,160.0,8,session_2,3,5,004-2014,TRCSP + LDA
98,0.9250000119209292,0.01936798170208931,160.0,8,session_3,3,5,004-2014,TRCSP + LDA
99,0.9718750119209292,0.01919813081622124,160.0,8,session_4,3,5,004-2014,TRCSP + LDA
100,0.7291666865348816,0.015491485595703125,120.0,9,session_0,3,5,004-2014,TRCSP + LDA
101,0.6888889074325562,0.015421390533447266,120.0,9,session_1,3,5,004-2014,TRCSP + LDA
102,0.8992187380790709,0.019489478319883347,160.0,9,session_2,3,5,004-2014,TRCSP + LDA
103,0.9515625238418579,0.01937427558004856,160.0,9,session_3,3,5,004-2014,TRCSP + LDA
104,0.91015625,0.01941547356545925,160.0,9,session_4,3,5,004-2014,TRCSP + LDA
105,0.6031249761581421,0.026550674811005592,80.0,1,session_0,30,2,004-2015,TRCSP + LDA
106,0.5218750238418579,0.026650380343198776,80.0,1,session_1,30,2,004-2015,TRCSP + LDA
107,0.512499988079071,0.026644324883818626,80.0,2,session_0,30,2,004-2015,TRCSP + LDA
108,0.6812499761581421,0.02755503728985786,80.0,2,session_1,30,2,004-2015,TRCSP + LDA
109,0.6187499761581421,0.02704248391091824,80.0,3,session_0,30,2,004-2015,TRCSP + LDA
110,0.6812499761581421,0.02707219123840332,80.0,3,session_1,30,2,004-2015,TRCSP + LDA
111,0.453125,0.02692127227783203,80.0,4,session_0,30,2,004-2015,TRCSP + LDA
112,0.6326530575752258,0.025187348946928968,70.0,4,session_1,30,2,004-2015,TRCSP + LDA
113,0.8062499761581421,0.02848977968096733,80.0,5,session_0,30,2,004-2015,TRCSP + LDA
114,0.5093749761581421,0.0266272071748972,80.0,5,session_1,30,2,004-2015,TRCSP + LDA
115,0.5562499761581421,0.028214693069458008,80.0,6,session_0,30,2,004-2015,TRCSP + LDA
116,0.4437499940395355,0.0267168041318655,80.0,6,session_1,30,2,004-2015,TRCSP + LDA
117,0.628125011920929,0.02666149102151394,80.0,7,session_0,30,2,004-2015,TRCSP + LDA
118,0.6244897842407227,0.023842524737119675,70.0,7,session_1,30,2,004-2015,TRCSP + LDA
119,0.49687498807907104,0.02824001386761665,80.0,8,session_0,30,2,004-2015,TRCSP + LDA
120,0.565625011920929,0.02737107314169407,80.0,8,session_1,30,2,004-2015,TRCSP + LDA
121,0.596875011920929,0.02682509459555149,80.0,9,session_0,30,2,004-2015,TRCSP + LDA
122,0.6812499761581421,0.027110528200864792,80.0,9,session_1,30,2,004-2015,TRCSP + LDA
123,0.7375000119209291,0.01515922509133816,40.0,1,session_0,16,1,Alexandre Motor Imagery,TRCSP + LDA
124,0.8374999761581421,0.010456180199980736,40.0,2,session_0,16,1,Alexandre Motor Imagery,TRCSP + LDA
125,0.875,0.017218446359038353,40.0,3,session_0,16,1,Alexandre Motor Imagery,TRCSP + LDA
126,0.7624999880790709,0.013139819726347923,40.0,4,session_0,16,1,Alexandre Motor Imagery,TRCSP + LDA
127,0.7624999880790709,0.01042461395263672,40.0,5,session_0,16,1,Alexandre Motor Imagery,TRCSP + LDA
128,0.574999988079071,0.009561252780258656,40.0,6,session_0,16,1,Alexandre Motor Imagery,TRCSP + LDA
129,1.0,0.01035466231405735,40.0,7,session_0,16,1,Alexandre Motor Imagery,TRCSP + LDA
130,0.9624999761581421,0.012402629479765892,40.0,8,session_0,16,1,Alexandre Motor Imagery,TRCSP + LDA
131,0.8874999880790709,0.07338877022266388,200.0,1,session_0,64,1,Cho2017,TRCSP + LDA
132,0.5440000295639038,0.07418055832386017,200.0,2,session_0,64,1,Cho2017,TRCSP + LDA
133,0.8989999890327454,0.07546086609363556,200.0,3,session_0,64,1,Cho2017,TRCSP + LDA
134,0.8914999961853027,0.07463912665843964,200.0,4,session_0,64,1,Cho2017,TRCSP + LDA
135,0.8569999933242798,0.07435450702905655,200.0,5,session_0,64,1,Cho2017,TRCSP + LDA
136,0.8845000267028809,0.07805214077234268,200.0,6,session_0,64,1,Cho2017,TRCSP + LDA
137,0.5760416388511658,0.08739857375621796,240.0,7,session_0,64,1,Cho2017,TRCSP + LDA
138,0.6209999918937683,0.07421527057886124,200.0,8,session_0,64,1,Cho2017,TRCSP + LDA
139,0.7520833611488342,0.08606334030628204,240.0,9,session_0,64,1,Cho2017,TRCSP + LDA
140,0.703499972820282,0.07351331412792206,200.0,10,session_0,64,1,Cho2017,TRCSP + LDA
141,0.7710000276565552,0.07536067813634872,200.0,11,session_0,64,1,Cho2017,TRCSP + LDA
142,0.7870000004768372,0.07346014678478241,200.0,12,session_0,64,1,Cho2017,TRCSP + LDA
143,0.7555000185966492,0.07461996376514435,200.0,13,session_0,64,1,Cho2017,TRCSP + LDA
144,0.9965000152587892,0.07341299206018448,200.0,14,session_0,64,1,Cho2017,TRCSP + LDA
145,0.815500020980835,0.07376637309789658,200.0,15,session_0,64,1,Cho2017,TRCSP + LDA
146,0.5235000252723694,0.07347812503576279,200.0,16,session_0,64,1,Cho2017,TRCSP + LDA
147,0.5130000114440918,0.07371611893177032,200.0,17,session_0,64,1,Cho2017,TRCSP + LDA
148,0.6510000228881836,0.07348375022411346,200.0,18,session_0,64,1,Cho2017,TRCSP + LDA
149,0.6470000147819519,0.0733804702758789,200.0,19,session_0,64,1,Cho2017,TRCSP + LDA
150,0.8059999942779541,0.07359705120325089,200.0,20,session_0,64,1,Cho2017,TRCSP + LDA
151,0.8159999847412109,0.08937821537256241,200.0,21,session_0,64,1,Cho2017,TRCSP + LDA
152,0.5874999761581421,0.07333936542272568,200.0,22,session_0,64,1,Cho2017,TRCSP + LDA
153,0.8995000123977661,0.07425613701343536,200.0,23,session_0,64,1,Cho2017,TRCSP + LDA
154,0.6825000047683716,0.07324695587158203,200.0,24,session_0,64,1,Cho2017,TRCSP + LDA
155,0.6924999952316284,0.07311582565307617,200.0,25,session_0,64,1,Cho2017,TRCSP + LDA
156,0.7484999895095825,0.07375054061412811,200.0,26,session_0,64,1,Cho2017,TRCSP + LDA
157,0.7325000166893005,0.0743141621351242,200.0,27,session_0,64,1,Cho2017,TRCSP + LDA
158,0.6784999966621399,0.07413387298583984,200.0,28,session_0,64,1,Cho2017,TRCSP + LDA
159,0.5699999928474426,0.07343268394470215,200.0,29,session_0,64,1,Cho2017,TRCSP + LDA
160,0.7045000195503235,0.07359752804040909,200.0,30,session_0,64,1,Cho2017,TRCSP + LDA
161,0.7804999947547913,0.07309933006763457,200.0,31,session_0,64,1,Cho2017,TRCSP + LDA
162,0.6200000047683716,0.07475309073925017,200.0,33,session_0,64,1,Cho2017,TRCSP + LDA
163,0.5389999747276306,0.07286147773265839,200.0,34,session_0,64,1,Cho2017,TRCSP + LDA
164,0.9204999804496764,0.07414694130420685,200.0,35,session_0,64,1,Cho2017,TRCSP + LDA
165,0.6014999747276306,0.07332472503185272,200.0,36,session_0,64,1,Cho2017,TRCSP + LDA
166,0.8314999938011169,0.07416181266307831,200.0,37,session_0,64,1,Cho2017,TRCSP + LDA
167,0.597000002861023,0.07370009273290634,200.0,38,session_0,64,1,Cho2017,TRCSP + LDA
168,0.7394999861717224,0.07687029987573624,200.0,39,session_0,64,1,Cho2017,TRCSP + LDA
169,0.5339999794960022,0.07323632389307022,200.0,40,session_0,64,1,Cho2017,TRCSP + LDA
170,0.9495000243186952,0.07436494529247284,200.0,41,session_0,64,1,Cho2017,TRCSP + LDA
171,0.574999988079071,0.07325458526611328,200.0,42,session_0,64,1,Cho2017,TRCSP + LDA
172,0.9940000176429749,0.07563547790050508,200.0,43,session_0,64,1,Cho2017,TRCSP + LDA
173,0.7764999866485596,0.07435540854930878,200.0,44,session_0,64,1,Cho2017,TRCSP + LDA
174,0.5410000085830688,0.0738099068403244,200.0,45,session_0,64,1,Cho2017,TRCSP + LDA
175,0.6259999871253967,0.07404818385839462,200.0,47,session_0,64,1,Cho2017,TRCSP + LDA
176,0.7555000185966492,0.0743013396859169,200.0,48,session_0,64,1,Cho2017,TRCSP + LDA
177,0.9455000162124634,0.07747459411621094,200.0,50,session_0,64,1,Cho2017,TRCSP + LDA
178,0.6230000257492065,0.07451219856739044,200.0,51,session_0,64,1,Cho2017,TRCSP + LDA
179,0.8069999814033508,0.07394266128540039,200.0,52,session_0,64,1,Cho2017,TRCSP + LDA
180,0.562421441078186,0.4823823869228363,299.0,1,session_0,128,1,Grosse-Wentrup 2009,TRCSP + LDA
181,0.9051111340522766,0.4923767149448395,300.0,2,session_0,128,1,Grosse-Wentrup 2009,TRCSP + LDA
182,0.8737778067588806,0.493997722864151,300.0,3,session_0,128,1,Grosse-Wentrup 2009,TRCSP + LDA
183,0.968222200870514,0.4764147698879242,299.0,4,session_0,128,1,Grosse-Wentrup 2009,TRCSP + LDA
184,0.915333330631256,0.4862441122531891,300.0,5,session_0,128,1,Grosse-Wentrup 2009,TRCSP + LDA
185,0.9708889126777648,0.4830053746700287,300.0,6,session_0,128,1,Grosse-Wentrup 2009,TRCSP + LDA
186,0.5008888840675354,0.489355981349945,300.0,7,session_0,128,1,Grosse-Wentrup 2009,TRCSP + LDA
187,0.6333333253860474,0.48087531328201294,300.0,8,session_0,128,1,Grosse-Wentrup 2009,TRCSP + LDA
188,0.7497624754905701,0.4898432791233063,299.0,9,session_0,128,1,Grosse-Wentrup 2009,TRCSP + LDA
189,0.8000076413154602,0.4793576300144196,299.0,10,session_0,128,1,Grosse-Wentrup 2009,TRCSP + LDA
190,0.9819999933242798,0.0249297134578228,47.0,1,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
191,0.9399999976158142,0.022300243377685547,44.0,2,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
192,0.9739999771118164,0.022644519805908203,47.0,3,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
193,0.9075000286102296,0.02401413954794407,46.0,4,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
194,0.9049999713897704,0.02418389357626438,43.0,5,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
195,0.9010000228881836,0.02382183074951172,47.0,6,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
196,0.9304999709129332,0.023277949541807168,46.0,7,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
197,0.9670000076293944,0.02388462983071804,44.0,8,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
198,0.8464999794960022,0.022452211007475853,46.0,9,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
199,0.8679999709129333,0.023706723004579544,46.0,10,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
200,0.9760000109672546,0.02306823804974556,46.0,11,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
201,0.9490000009536744,0.02314591407775879,44.0,12,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
202,0.7764999866485596,0.022830963134765625,46.0,13,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
203,0.9340000152587892,0.02169928513467312,43.0,14,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
204,0.8939999938011169,0.022699642926454544,46.0,15,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
205,0.8450000286102295,0.02707037888467312,43.0,16,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
206,0.9290000200271606,0.02321472205221653,44.0,17,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
207,0.9319999814033508,0.02247061766684056,45.0,18,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
208,0.6769999861717224,0.02280569076538086,46.0,19,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
209,0.7039999961853027,0.02527942694723606,45.0,20,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
210,0.8715000152587891,0.022475004196166992,45.0,21,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
211,0.6169999837875366,0.022626256570220004,46.0,22,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
212,0.7494999766349792,0.022869110107421875,44.0,23,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
213,0.8450000286102295,0.022982120513916016,45.0,24,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
214,0.94650000333786,0.02187395095825196,43.0,25,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
215,1.0,0.023672008886933327,48.0,26,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
216,0.7774999737739563,0.026645183563232425,46.0,27,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
217,0.8895000219345093,0.021974038332700733,44.0,28,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
218,1.0,0.022675801068544388,46.0,29,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
219,0.7649999856948853,0.022402573376893997,45.0,30,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
220,0.9499999880790708,0.0225096233189106,44.0,31,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
221,0.9919999837875366,0.023194218054413795,44.0,32,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
222,1.0,0.02340087853372097,46.0,33,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
223,1.0,0.02223649062216282,44.0,34,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
224,1.0,0.02200913429260254,43.0,35,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
225,0.8949999809265137,0.022557687014341358,46.0,36,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
226,0.9110000133514404,0.023041199892759327,46.0,37,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
227,0.8834999799728394,0.02267289161682129,45.0,38,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
228,0.703000009059906,0.0225553996860981,45.0,39,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
229,0.9275000095367432,0.023442983627319336,44.0,40,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
230,0.977500021457672,0.02272529527544976,46.0,41,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
231,1.0,0.02237429656088352,43.0,42,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
232,0.9415000081062316,0.022487258538603783,45.0,43,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
233,0.9670000076293944,0.024558018893003464,44.0,44,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
234,1.0,0.02428169175982476,44.0,45,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
235,0.9039999842643738,0.02336263656616211,46.0,46,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
236,0.9179999828338624,0.032475851476192474,46.0,47,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
237,1.0,0.02168598212301731,43.0,48,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
238,0.8424999713897705,0.02379078790545464,47.0,49,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
239,0.9739999771118164,0.02236347272992134,44.0,50,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
240,0.3529999852180481,0.023933887481689453,48.0,51,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
241,0.8395000100135803,0.023026227951049805,47.0,52,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
242,0.9100000262260436,0.023109626024961468,44.0,53,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
243,1.0,0.02226986922323704,45.0,54,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
244,1.0,0.02273769304156304,45.0,55,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
245,0.8874999880790709,0.0230131633579731,44.0,56,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
246,0.915499985218048,0.024741554632782936,47.0,57,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
247,0.9700000286102296,0.02288947068154812,46.0,58,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
248,0.5105000138282776,0.02303314208984375,47.0,59,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
249,0.6974999904632568,0.0233275406062603,47.0,60,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
250,0.9555000066757202,0.02189669571816921,43.0,61,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
251,1.0,0.022481059655547142,45.0,62,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
252,0.9875000119209292,0.022414589300751686,45.0,63,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
253,0.8004999756813049,0.02295866049826145,46.0,64,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
254,0.9240000247955322,0.023603105917572968,47.0,65,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
255,0.9294999837875366,0.02245182916522026,45.0,66,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
256,0.9225000143051147,0.02282638475298881,44.0,67,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
257,1.0,0.022593354806303968,45.0,68,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
258,0.9104999899864196,0.02338266372680664,47.0,69,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
259,1.0,0.02295536920428276,44.0,70,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
260,0.9499999880790708,0.02190132066607476,44.0,71,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
261,0.959999978542328,0.022815609350800514,45.0,72,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
262,0.8995000123977661,0.023469209671020508,45.0,73,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
263,0.8920000195503235,0.02378683164715767,46.0,74,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
264,0.8600000143051147,0.02270155027508736,46.0,75,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
265,0.8794999718666077,0.023944998160004616,45.0,76,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
266,0.7739999890327454,0.022066593170166016,44.0,77,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
267,0.6480000019073486,0.022933483123779297,46.0,78,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
268,0.8575000166893005,0.023520946502685547,46.0,79,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
269,0.962000012397766,0.022224236279726032,44.0,80,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
270,0.902999997138977,0.02261443063616753,45.0,81,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
271,0.9304999709129332,0.02222604677081108,44.0,82,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
272,0.8450000286102295,0.023381948471069336,45.0,83,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
273,0.8884999752044678,0.023153830319643017,46.0,84,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
274,0.9359999895095824,0.022323083132505417,45.0,85,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
275,0.8174999952316284,0.02261748351156712,46.0,86,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
276,0.7699999809265137,0.02205958403646946,44.0,87,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
277,0.6709523797035217,0.027162790298461914,60.0,88,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
278,0.8479999899864197,0.024418115615844727,50.0,89,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
279,0.9004999995231628,0.022255372256040573,45.0,90,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
280,0.9919999837875366,0.02229166030883789,45.0,91,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
281,0.8966666460037231,0.02618083916604519,57.0,92,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
282,0.9474999904632568,0.02260427549481392,45.0,93,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
283,0.8134999871253967,0.02223443984985352,45.0,94,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
284,1.0,0.022440146654844284,46.0,95,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
285,0.3959999978542328,0.024095868691802025,47.0,96,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
286,0.8144999742507935,0.022451449185609814,45.0,97,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
287,0.9900000095367432,0.023601865395903587,47.0,98,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
288,0.9580000042915344,0.023021364584565163,46.0,99,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
289,1.0,0.01961440965533256,36.0,100,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
290,0.9875000119209292,0.021738242357969284,43.0,101,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
291,0.9499999880790708,0.02240624465048313,44.0,102,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
292,0.959999978542328,0.025014877319335938,45.0,103,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
293,0.953499972820282,0.02258362807333469,45.0,104,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
294,0.8149999976158142,0.024590253829956055,44.0,105,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
295,0.915000021457672,0.02315373346209526,46.0,106,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
296,0.6955000162124634,0.02409267425537109,47.0,107,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
297,0.6965000033378601,0.023564433678984642,45.0,108,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
298,0.8629999756813049,0.022367620840668682,45.0,109,session_0,64,1,Physionet Motor Imagery,TRCSP + LDA
299,0.8999999761581421,0.011688709259033205,20.0,1,session_0,30,3,Shin2017A,TRCSP + LDA
300,1.0,0.01197943650186062,20.0,1,session_2,30,3,Shin2017A,TRCSP + LDA
301,0.8999999761581421,0.011828946880996227,20.0,1,session_4,30,3,Shin2017A,TRCSP + LDA
302,0.75,0.01167144812643528,20.0,2,session_0,30,3,Shin2017A,TRCSP + LDA
303,0.75,0.012053489685058594,20.0,2,session_2,30,3,Shin2017A,TRCSP + LDA
304,0.75,0.011771202087402344,20.0,2,session_4,30,3,Shin2017A,TRCSP + LDA
305,0.8000000119209291,0.011638117022812366,20.0,3,session_0,30,3,Shin2017A,TRCSP + LDA
306,0.8000000119209291,0.012038612738251686,20.0,3,session_2,30,3,Shin2017A,TRCSP + LDA
307,0.6499999761581421,0.011781883426010609,20.0,3,session_4,30,3,Shin2017A,TRCSP + LDA
308,0.25,0.011793422512710094,20.0,4,session_0,30,3,Shin2017A,TRCSP + LDA
309,0.6000000238418579,0.01172947883605957,20.0,4,session_2,30,3,Shin2017A,TRCSP + LDA
310,0.699999988079071,0.011571312323212624,20.0,4,session_4,30,3,Shin2017A,TRCSP + LDA
311,0.4000000059604645,0.011714029125869274,20.0,5,session_0,30,3,Shin2017A,TRCSP + LDA
312,0.5,0.011716890148818493,20.0,5,session_2,30,3,Shin2017A,TRCSP + LDA
313,0.9499999880790708,0.0120400907471776,20.0,5,session_4,30,3,Shin2017A,TRCSP + LDA
314,0.75,0.012593555264174938,20.0,6,session_0,30,3,Shin2017A,TRCSP + LDA
315,0.6499999761581421,0.011681318283081056,20.0,6,session_2,30,3,Shin2017A,TRCSP + LDA
316,0.8500000238418579,0.01212000846862793,20.0,6,session_4,30,3,Shin2017A,TRCSP + LDA
317,0.6000000238418579,0.01278905849903822,20.0,7,session_0,30,3,Shin2017A,TRCSP + LDA
318,0.8000000119209291,0.011686420068144798,20.0,7,session_2,30,3,Shin2017A,TRCSP + LDA
319,0.5,0.011777639389038086,20.0,7,session_4,30,3,Shin2017A,TRCSP + LDA
320,0.699999988079071,0.01265172939747572,20.0,8,session_0,30,3,Shin2017A,TRCSP + LDA
321,0.550000011920929,0.011659622192382812,20.0,8,session_2,30,3,Shin2017A,TRCSP + LDA
322,0.8000000119209291,0.011672687716782093,20.0,8,session_4,30,3,Shin2017A,TRCSP + LDA
323,1.0,0.011871432885527607,20.0,9,session_0,30,3,Shin2017A,TRCSP + LDA
324,0.8999999761581421,0.011668777093291284,20.0,9,session_2,30,3,Shin2017A,TRCSP + LDA
325,0.75,0.011712456122040749,20.0,9,session_4,30,3,Shin2017A,TRCSP + LDA
326,0.75,0.011908101849257946,20.0,10,session_0,30,3,Shin2017A,TRCSP + LDA
327,0.44999998807907104,0.011787891387939451,20.0,10,session_2,30,3,Shin2017A,TRCSP + LDA
328,0.6499999761581421,0.01181497611105442,20.0,10,session_4,30,3,Shin2017A,TRCSP + LDA
329,0.5,0.01182103157043457,20.0,11,session_0,30,3,Shin2017A,TRCSP + LDA
330,0.550000011920929,0.011820698156952858,20.0,11,session_2,30,3,Shin2017A,TRCSP + LDA
331,0.5,0.012277317233383656,20.0,11,session_4,30,3,Shin2017A,TRCSP + LDA
332,0.550000011920929,0.01186695136129856,20.0,12,session_0,30,3,Shin2017A,TRCSP + LDA
333,0.6000000238418579,0.01223368663340807,20.0,12,session_2,30,3,Shin2017A,TRCSP + LDA
334,0.8500000238418579,0.01258244551718235,20.0,12,session_4,30,3,Shin2017A,TRCSP + LDA
335,0.8500000238418579,0.011728668585419657,20.0,13,session_0,30,3,Shin2017A,TRCSP + LDA
336,0.8000000119209291,0.012086724862456322,20.0,13,session_2,30,3,Shin2017A,TRCSP + LDA
337,0.75,0.014277887530624866,20.0,13,session_4,30,3,Shin2017A,TRCSP + LDA
338,0.4000000059604645,0.01876301690936089,20.0,14,session_0,30,3,Shin2017A,TRCSP + LDA
339,0.6000000238418579,0.012535190209746359,20.0,14,session_2,30,3,Shin2017A,TRCSP + LDA
340,0.4000000059604645,0.011885595507919788,20.0,14,session_4,30,3,Shin2017A,TRCSP + LDA
341,0.75,0.012122869491577148,20.0,15,session_0,30,3,Shin2017A,TRCSP + LDA
342,0.30000001192092896,0.011901950463652607,20.0,15,session_2,30,3,Shin2017A,TRCSP + LDA
343,0.550000011920929,0.01198048610240221,20.0,15,session_4,30,3,Shin2017A,TRCSP + LDA
344,0.8999999761581421,0.012677478604018688,20.0,16,session_0,30,3,Shin2017A,TRCSP + LDA
345,0.8500000238418579,0.011902237311005592,20.0,16,session_2,30,3,Shin2017A,TRCSP + LDA
346,0.8999999761581421,0.011899614706635477,20.0,16,session_4,30,3,Shin2017A,TRCSP + LDA
347,0.8000000119209291,0.012217283248901369,20.0,17,session_0,30,3,Shin2017A,TRCSP + LDA
348,1.0,0.012103557586669922,20.0,17,session_2,30,3,Shin2017A,TRCSP + LDA
349,0.8500000238418579,0.014613199047744274,20.0,17,session_4,30,3,Shin2017A,TRCSP + LDA
350,0.5,0.011911297217011452,20.0,18,session_0,30,3,Shin2017A,TRCSP + LDA
351,0.8500000238418579,0.011802434921264648,20.0,18,session_2,30,3,Shin2017A,TRCSP + LDA
352,0.5,0.01185750961303711,20.0,18,session_4,30,3,Shin2017A,TRCSP + LDA
353,1.0,0.012632275000214577,20.0,19,session_0,30,3,Shin2017A,TRCSP + LDA
354,1.0,0.011701059527695179,20.0,19,session_2,30,3,Shin2017A,TRCSP + LDA
355,0.8500000238418579,0.011977767571806908,20.0,19,session_4,30,3,Shin2017A,TRCSP + LDA
356,0.6499999761581421,0.011693477630615234,20.0,20,session_0,30,3,Shin2017A,TRCSP + LDA
357,0.6499999761581421,0.0125579833984375,20.0,20,session_2,30,3,Shin2017A,TRCSP + LDA
358,0.5,0.011622095480561256,20.0,20,session_4,30,3,Shin2017A,TRCSP + LDA
359,0.75,0.011694526299834251,20.0,21,session_0,30,3,Shin2017A,TRCSP + LDA
360,0.550000011920929,0.011930895037949085,20.0,21,session_2,30,3,Shin2017A,TRCSP + LDA
361,0.5,0.011732387356460094,20.0,21,session_4,30,3,Shin2017A,TRCSP + LDA
362,0.44999998807907104,0.011939287185668944,20.0,22,session_0,30,3,Shin2017A,TRCSP + LDA
363,0.6000000238418579,0.011634444817900658,20.0,22,session_2,30,3,Shin2017A,TRCSP + LDA
364,0.5,0.012613487429916859,20.0,22,session_4,30,3,Shin2017A,TRCSP + LDA
365,1.0,0.01190962828695774,20.0,23,session_0,30,3,Shin2017A,TRCSP + LDA
366,0.8500000238418579,0.01177124958485365,20.0,23,session_2,30,3,Shin2017A,TRCSP + LDA
367,0.8000000119209291,0.012361669912934305,20.0,23,session_4,30,3,Shin2017A,TRCSP + LDA
368,0.550000011920929,0.011661767959594728,20.0,24,session_0,30,3,Shin2017A,TRCSP + LDA
369,0.550000011920929,0.011766577139496805,20.0,24,session_2,30,3,Shin2017A,TRCSP + LDA
370,0.44999998807907104,0.012389468960464,20.0,24,session_4,30,3,Shin2017A,TRCSP + LDA
371,0.9499999880790708,0.011621380224823952,20.0,25,session_0,30,3,Shin2017A,TRCSP + LDA
372,1.0,0.011845683678984642,20.0,25,session_2,30,3,Shin2017A,TRCSP + LDA
373,0.9499999880790708,0.011918878182768822,20.0,25,session_4,30,3,Shin2017A,TRCSP + LDA
374,0.9499999880790708,0.011590337380766869,20.0,26,session_0,30,3,Shin2017A,TRCSP + LDA
375,0.8000000119209291,0.011652851477265358,20.0,26,session_2,30,3,Shin2017A,TRCSP + LDA
376,1.0,0.012794923968613148,20.0,26,session_4,30,3,Shin2017A,TRCSP + LDA
377,0.8500000238418579,0.011611509136855602,20.0,27,session_0,30,3,Shin2017A,TRCSP + LDA
378,1.0,0.011688565835356712,20.0,27,session_2,30,3,Shin2017A,TRCSP + LDA
379,1.0,0.01223311387002468,20.0,27,session_4,30,3,Shin2017A,TRCSP + LDA
380,0.6000000238418579,0.011691522784531116,20.0,28,session_0,30,3,Shin2017A,TRCSP + LDA
381,0.699999988079071,0.011679458431899548,20.0,28,session_2,30,3,Shin2017A,TRCSP + LDA
382,0.3499999940395355,0.011879777535796164,20.0,28,session_4,30,3,Shin2017A,TRCSP + LDA
383,0.75,0.011679744347929956,20.0,29,session_0,30,3,Shin2017A,TRCSP + LDA
384,0.8999999761581421,0.012212085537612438,20.0,29,session_2,30,3,Shin2017A,TRCSP + LDA
385,0.8000000119209291,0.01184158306568861,20.0,29,session_4,30,3,Shin2017A,TRCSP + LDA
386,0.9242187738418579,0.0677512139081955,160.0,1,session_0,60,1,Weibo 2014,TRCSP + LDA
387,0.7164062261581421,0.06631431728601456,160.0,2,session_0,60,1,Weibo 2014,TRCSP + LDA
388,0.7882812619209291,0.06595520675182343,160.0,3,session_0,60,1,Weibo 2014,TRCSP + LDA
389,0.7640625238418579,0.06555376201868057,160.0,4,session_0,60,1,Weibo 2014,TRCSP + LDA
390,0.8914062380790709,0.06600351631641388,160.0,5,session_0,60,1,Weibo 2014,TRCSP + LDA
391,0.8887755274772644,0.057672452181577676,140.0,6,session_0,60,1,Weibo 2014,TRCSP + LDA
392,0.7726562619209291,0.06603851169347763,160.0,7,session_0,60,1,Weibo 2014,TRCSP + LDA
393,0.94921875,0.06529064476490021,160.0,8,session_0,60,1,Weibo 2014,TRCSP + LDA
394,0.9781249761581421,0.06730494648218155,160.0,9,session_0,60,1,Weibo 2014,TRCSP + LDA
395,0.7632812261581421,0.06585512310266495,160.0,10,session_0,60,1,Weibo 2014,TRCSP + LDA
396,0.793055534362793,0.02399888075888157,120.0,1,session_0,16,3,Zhou 2016,TRCSP + LDA
397,0.9139999747276306,0.020862197503447533,100.0,1,session_1,16,3,Zhou 2016,TRCSP + LDA
398,0.9380000233650208,0.020593691617250443,100.0,1,session_2,16,3,Zhou 2016,TRCSP + LDA
399,0.9860000014305116,0.020835448056459427,100.0,2,session_0,16,3,Zhou 2016,TRCSP + LDA
400,0.9950617551803588,0.021194886416196827,90.0,2,session_1,16,3,Zhou 2016,TRCSP + LDA
401,1.0,0.020899105817079544,100.0,2,session_2,16,3,Zhou 2016,TRCSP + LDA
402,0.9200000166893004,0.020810699090361595,100.0,3,session_0,16,3,Zhou 2016,TRCSP + LDA
403,0.8058182001113892,0.021422147750854492,101.0,3,session_1,16,3,Zhou 2016,TRCSP + LDA
404,0.9160000085830688,0.022165775299072262,100.0,3,session_2,16,3,Zhou 2016,TRCSP + LDA
405,0.9753086566925048,0.01906614378094673,90.0,4,session_0,16,3,Zhou 2016,TRCSP + LDA
406,0.9520000219345092,0.0204763412475586,100.0,4,session_1,16,3,Zhou 2016,TRCSP + LDA
407,0.9919999837875366,0.02076163329184056,100.0,4,session_2,16,3,Zhou 2016,TRCSP + LDA
408,0.9970703125,0.4686264991760254,144.0,1,session_E,22,2,001-2014,TS + optSVM
409,0.9923627972602844,0.4933160245418549,144.0,1,session_T,22,2,001-2014,TS + optSVM
410,0.902462601661682,0.5227791666984558,144.0,2,session_E,22,2,001-2014,TS + optSVM
411,0.9853515028953552,0.5249599218368529,144.0,2,session_T,22,2,001-2014,TS + optSVM
412,0.9972018003463744,0.466765820980072,144.0,3,session_E,22,2,001-2014,TS + optSVM
413,0.988444447517395,0.4930105805397034,144.0,3,session_T,22,2,001-2014,TS + optSVM
414,0.99223130941391,0.711114764213562,144.0,4,session_E,22,2,001-2014,TS + optSVM
415,0.8964716792106628,0.5271590948104858,144.0,4,session_T,22,2,001-2014,TS + optSVM
416,0.84429931640625,0.4936183989048004,144.0,5,session_E,22,2,001-2014,TS + optSVM
417,0.7642358541488647,0.4783155918121338,144.0,5,session_T,22,2,001-2014,TS + optSVM
418,0.8362993001937866,0.5034654140472412,144.0,6,session_E,22,2,001-2014,TS + optSVM
419,0.8729342222213745,0.4929007589817047,144.0,6,session_T,22,2,001-2014,TS + optSVM
420,0.9897959232330322,0.4460263848304749,144.0,7,session_E,22,2,001-2014,TS + optSVM
421,0.9775147438049316,0.4407492578029633,144.0,7,session_T,22,2,001-2014,TS + optSVM
422,0.9570385217666626,0.4939664304256439,144.0,8,session_E,22,2,001-2014,TS + optSVM
423,0.9531564712524414,0.4924636781215668,144.0,8,session_T,22,2,001-2014,TS + optSVM
424,1.0,0.4509240686893463,144.0,9,session_E,22,2,001-2014,TS + optSVM
425,0.8760226964950562,0.4930295348167419,144.0,9,session_T,22,2,001-2014,TS + optSVM
426,0.92076313495636,0.4681257605552673,199.0,1,session_A,13,2,001-2015,TS + optSVM
427,0.9657368659973145,0.3982425332069397,199.0,1,session_B,13,2,001-2015,TS + optSVM
428,0.7894210815429688,0.4875846803188324,199.0,2,session_A,13,2,001-2015,TS + optSVM
429,0.8539999723434448,0.4802054464817047,199.0,2,session_B,13,2,001-2015,TS + optSVM
430,0.9574736952781676,0.4357329905033112,199.0,3,session_A,13,2,001-2015,TS + optSVM
431,0.9466052651405334,0.4184578359127045,199.0,3,session_B,13,2,001-2015,TS + optSVM
432,0.847631573677063,0.4793265461921692,199.0,4,session_A,13,2,001-2015,TS + optSVM
433,0.8845000267028809,0.4422702789306641,199.0,4,session_B,13,2,001-2015,TS + optSVM
434,0.6065789461135864,0.4755527079105377,199.0,5,session_A,13,2,001-2015,TS + optSVM
435,0.5648158192634583,0.5035269856452942,199.0,5,session_B,13,2,001-2015,TS + optSVM
436,0.7531052827835083,0.4626992344856262,199.0,6,session_A,13,2,001-2015,TS + optSVM
437,0.8692894577980042,0.4968344271183014,199.0,6,session_B,13,2,001-2015,TS + optSVM
438,0.7790526151657104,0.4616733491420746,199.0,7,session_A,13,2,001-2015,TS + optSVM
439,0.7829473614692688,0.4906824231147766,199.0,7,session_B,13,2,001-2015,TS + optSVM
440,0.691921055316925,0.5330286622047424,199.0,8,session_A,13,2,001-2015,TS + optSVM
441,0.8072894811630249,0.5133855342864989,199.0,8,session_B,13,2,001-2015,TS + optSVM
442,0.8402894735336304,0.5156713128089905,199.0,8,session_C,13,2,001-2015,TS + optSVM
443,0.4968684315681458,0.5532326698303223,199.0,9,session_A,13,2,001-2015,TS + optSVM
444,0.7180526256561279,0.5211865305900574,199.0,9,session_B,13,2,001-2015,TS + optSVM
445,0.8816052675247192,0.4675662517547608,199.0,9,session_C,13,2,001-2015,TS + optSVM
446,0.7528157830238342,0.5057240724563599,199.0,10,session_A,13,2,001-2015,TS + optSVM
447,0.8452631831169128,0.4831460416316986,199.0,10,session_B,13,2,001-2015,TS + optSVM
448,0.7269473671913147,0.4600942730903626,199.0,10,session_C,13,2,001-2015,TS + optSVM
449,0.7025789618492126,0.4949242174625397,199.0,11,session_A,13,2,001-2015,TS + optSVM
450,0.847315788269043,0.44285711646080017,199.0,11,session_B,13,2,001-2015,TS + optSVM
451,0.8562894463539124,0.4706162512302399,199.0,11,session_C,13,2,001-2015,TS + optSVM
452,0.7266315817832947,0.4571674466133118,199.0,12,session_A,13,2,001-2015,TS + optSVM
453,0.8119999766349792,0.4517519474029541,199.0,12,session_B,13,2,001-2015,TS + optSVM
454,0.8453124761581421,0.3845593929290772,160.0,1,session_0,15,1,002-2014,TS + optSVM
455,0.8960937261581421,0.4499013423919678,160.0,2,session_0,15,1,002-2014,TS + optSVM
456,1.0,0.3458955883979797,160.0,3,session_0,15,1,002-2014,TS + optSVM
457,0.9593750238418579,0.3823646008968353,160.0,4,session_0,15,1,002-2014,TS + optSVM
458,0.8968750238418579,0.3759332597255707,160.0,5,session_0,15,1,002-2014,TS + optSVM
459,0.8335937261581421,0.4108573794364929,160.0,6,session_0,15,1,002-2014,TS + optSVM
460,0.9781249761581421,0.376983642578125,160.0,7,session_0,15,1,002-2014,TS + optSVM
461,0.9289062619209292,0.4942212700843811,160.0,8,session_0,15,1,002-2014,TS + optSVM
462,0.9476562738418579,0.3869082033634186,160.0,9,session_0,15,1,002-2014,TS + optSVM
463,0.7335937619209291,0.3814615309238434,160.0,10,session_0,15,1,002-2014,TS + optSVM
464,0.9125000238418579,0.3917723596096039,160.0,11,session_0,15,1,002-2014,TS + optSVM
465,0.8187500238418579,0.3845256268978119,160.0,12,session_0,15,1,002-2014,TS + optSVM
466,0.6929687261581421,0.3856145739555359,160.0,13,session_0,15,1,002-2014,TS + optSVM
467,0.6812499761581421,0.4517707824707031,160.0,14,session_0,15,1,002-2014,TS + optSVM
468,0.8763889074325562,0.15011635422706604,120.0,1,session_0,3,5,004-2014,TS + optSVM
469,0.7263888716697693,0.14397159218788147,120.0,1,session_1,3,5,004-2014,TS + optSVM
470,0.8640624880790709,0.18636155128479004,160.0,1,session_2,3,5,004-2014,TS + optSVM
471,0.9281250238418579,0.18649911880493164,160.0,1,session_3,3,5,004-2014,TS + optSVM
472,0.8179687261581421,0.17552752792835236,160.0,1,session_4,3,5,004-2014,TS + optSVM
473,0.6722221970558167,0.14373168349266052,120.0,2,session_0,3,5,004-2014,TS + optSVM
474,0.7041666507720947,0.14201799035072327,120.0,2,session_1,3,5,004-2014,TS + optSVM
475,0.614062488079071,0.17404237389564514,160.0,2,session_2,3,5,004-2014,TS + optSVM
476,0.6625000238418579,0.14269980788230896,120.0,2,session_3,3,5,004-2014,TS + optSVM
477,0.532031238079071,0.16158118844032288,160.0,2,session_4,3,5,004-2014,TS + optSVM
478,0.5986111164093018,0.1655518114566803,120.0,3,session_0,3,5,004-2014,TS + optSVM
479,0.605555534362793,0.17339429259300232,120.0,3,session_1,3,5,004-2014,TS + optSVM
480,0.40625,0.18903446197509768,160.0,3,session_2,3,5,004-2014,TS + optSVM
481,0.5335937738418579,0.1913883239030838,160.0,3,session_3,3,5,004-2014,TS + optSVM
482,0.6429687738418579,0.1956285536289215,160.0,3,session_4,3,5,004-2014,TS + optSVM
483,0.9652777910232544,0.1502097100019455,120.0,4,session_0,3,5,004-2014,TS + optSVM
484,0.9469387531280518,0.1786503791809082,140.0,4,session_1,3,5,004-2014,TS + optSVM
485,1.0,0.191145658493042,160.0,4,session_2,3,5,004-2014,TS + optSVM
486,0.9976562261581421,0.1793854683637619,160.0,4,session_3,3,5,004-2014,TS + optSVM
487,0.9875000119209292,0.1816852986812592,160.0,4,session_4,3,5,004-2014,TS + optSVM
488,0.5861111283302307,0.15444397926330564,120.0,5,session_0,3,5,004-2014,TS + optSVM
489,0.8163265585899353,0.17155322432518005,140.0,5,session_1,3,5,004-2014,TS + optSVM
490,0.9624999761581421,0.18379783630371094,160.0,5,session_2,3,5,004-2014,TS + optSVM
491,0.9562500119209292,0.18453145027160645,160.0,5,session_3,3,5,004-2014,TS + optSVM
492,0.8585937619209291,0.19919772446155548,160.0,5,session_4,3,5,004-2014,TS + optSVM
493,0.8805555701255798,0.15735860168933868,120.0,6,session_0,3,5,004-2014,TS + optSVM
494,0.8513888716697693,0.1591815948486328,120.0,6,session_1,3,5,004-2014,TS + optSVM
495,0.8757812380790709,0.1844545304775238,160.0,6,session_2,3,5,004-2014,TS + optSVM
496,0.9296875,0.17249707877635956,160.0,6,session_3,3,5,004-2014,TS + optSVM
497,0.9421874880790708,0.1822762489318848,160.0,6,session_4,3,5,004-2014,TS + optSVM
498,0.6916666626930237,0.15676751732826233,120.0,7,session_0,3,5,004-2014,TS + optSVM
499,0.6722221970558167,0.15819397568702698,120.0,7,session_1,3,5,004-2014,TS + optSVM
500,0.9203125238418579,0.1835298091173172,160.0,7,session_2,3,5,004-2014,TS + optSVM
501,0.8054687380790709,0.2072553187608719,160.0,7,session_3,3,5,004-2014,TS + optSVM
502,0.8617187738418579,0.1975054740905761,160.0,7,session_4,3,5,004-2014,TS + optSVM
503,0.6929687261581421,0.2103809416294098,160.0,8,session_0,3,5,004-2014,TS + optSVM
504,0.6527777910232544,0.16561631858348844,120.0,8,session_1,3,5,004-2014,TS + optSVM
505,0.93359375,0.2036625444889069,160.0,8,session_2,3,5,004-2014,TS + optSVM
506,0.9250000119209292,0.20064711570739746,160.0,8,session_3,3,5,004-2014,TS + optSVM
507,0.97265625,0.19713130593299866,160.0,8,session_4,3,5,004-2014,TS + optSVM
508,0.7263888716697693,0.16979952156543732,120.0,9,session_0,3,5,004-2014,TS + optSVM
509,0.6430555582046509,0.16230221092700958,120.0,9,session_1,3,5,004-2014,TS + optSVM
510,0.9085937738418579,0.19210544228553766,160.0,9,session_2,3,5,004-2014,TS + optSVM
511,0.9515625238418579,0.18715667724609367,160.0,9,session_3,3,5,004-2014,TS + optSVM
512,0.92578125,0.1867988109588623,160.0,9,session_4,3,5,004-2014,TS + optSVM
513,0.5718749761581421,0.3888402879238129,80.0,1,session_0,30,2,004-2015,TS + optSVM
514,0.609375,0.3843839764595032,80.0,1,session_1,30,2,004-2015,TS + optSVM
515,0.4468750059604645,0.4000001549720764,80.0,2,session_0,30,2,004-2015,TS + optSVM
516,0.6031249761581421,0.3941085338592529,80.0,2,session_1,30,2,004-2015,TS + optSVM
517,0.8687499761581421,0.3972679972648621,80.0,3,session_0,30,2,004-2015,TS + optSVM
518,0.7781249880790709,0.4200775623321533,80.0,3,session_1,30,2,004-2015,TS + optSVM
519,0.590624988079071,0.3925983011722565,80.0,4,session_0,30,2,004-2015,TS + optSVM
520,0.7061224579811096,0.3498392105102539,70.0,4,session_1,30,2,004-2015,TS + optSVM
521,0.8531249761581421,0.37487727403640747,80.0,5,session_0,30,2,004-2015,TS + optSVM
522,0.6656249761581421,0.39723557233810425,80.0,5,session_1,30,2,004-2015,TS + optSVM
523,0.8031250238418579,0.4120147824287415,80.0,6,session_0,30,2,004-2015,TS + optSVM
524,0.7468749880790709,0.4178193211555481,80.0,6,session_1,30,2,004-2015,TS + optSVM
525,0.625,0.4169177114963532,80.0,7,session_0,30,2,004-2015,TS + optSVM
526,0.6571428775787354,0.3475848138332367,70.0,7,session_1,30,2,004-2015,TS + optSVM
527,0.49687498807907104,0.40541547536849976,80.0,8,session_0,30,2,004-2015,TS + optSVM
528,0.4156250059604645,0.40860652923583984,80.0,8,session_1,30,2,004-2015,TS + optSVM
529,0.6625000238418579,0.3941467702388763,80.0,9,session_0,30,2,004-2015,TS + optSVM
530,0.9343749880790708,0.4040873646736145,80.0,9,session_1,30,2,004-2015,TS + optSVM
531,0.8874999880790709,0.18388375639915466,40.0,1,session_0,16,1,Alexandre Motor Imagery,TS + optSVM
532,0.8999999761581421,0.1641089916229248,40.0,2,session_0,16,1,Alexandre Motor Imagery,TS + optSVM
533,0.9624999761581421,0.18591395020484924,40.0,3,session_0,16,1,Alexandre Motor Imagery,TS + optSVM
534,0.9499999880790708,0.16071633994579315,40.0,4,session_0,16,1,Alexandre Motor Imagery,TS + optSVM
535,0.8874999880790709,0.1448715180158615,40.0,5,session_0,16,1,Alexandre Motor Imagery,TS + optSVM
536,0.5375000238418579,0.1368960440158844,40.0,6,session_0,16,1,Alexandre Motor Imagery,TS + optSVM
537,1.0,0.15842962265014648,40.0,7,session_0,16,1,Alexandre Motor Imagery,TS + optSVM
538,0.9499999880790708,0.1885773688554764,40.0,8,session_0,16,1,Alexandre Motor Imagery,TS + optSVM
539,0.9004999995231628,3.603892326354982,200.0,1,session_0,64,1,Cho2017,TS + optSVM
540,0.6704999804496765,3.5792288780212402,200.0,2,session_0,64,1,Cho2017,TS + optSVM
541,0.9300000071525574,3.3153648376464844,200.0,3,session_0,64,1,Cho2017,TS + optSVM
542,0.7825000286102295,3.585550546646118,200.0,4,session_0,64,1,Cho2017,TS + optSVM
543,0.8195000290870667,3.3850696086883545,200.0,5,session_0,64,1,Cho2017,TS + optSVM
544,0.8824999928474426,3.551386594772339,200.0,6,session_0,64,1,Cho2017,TS + optSVM
545,0.5739583373069763,4.4682273864746085,240.0,7,session_0,64,1,Cho2017,TS + optSVM
546,0.6949999928474426,3.4769301414489746,200.0,8,session_0,64,1,Cho2017,TS + optSVM
547,0.714930534362793,4.538712978363037,240.0,9,session_0,64,1,Cho2017,TS + optSVM
548,0.9164999723434448,3.470050811767578,200.0,10,session_0,64,1,Cho2017,TS + optSVM
549,0.7375000119209291,3.4840033054351807,200.0,11,session_0,64,1,Cho2017,TS + optSVM
550,0.8454999923706055,3.4175055027008057,200.0,12,session_0,64,1,Cho2017,TS + optSVM
551,0.8565000295639038,3.474125623703003,200.0,13,session_0,64,1,Cho2017,TS + optSVM
552,0.9990000128746032,3.463273048400879,200.0,14,session_0,64,1,Cho2017,TS + optSVM
553,0.7929999828338623,3.4743332862854004,200.0,15,session_0,64,1,Cho2017,TS + optSVM
554,0.6495000123977661,3.4541172981262207,200.0,16,session_0,64,1,Cho2017,TS + optSVM
555,0.5329999923706055,3.395253896713257,200.0,17,session_0,64,1,Cho2017,TS + optSVM
556,0.6765000224113464,3.4255707263946533,200.0,18,session_0,64,1,Cho2017,TS + optSVM
557,0.7475000023841858,3.487536907196045,200.0,19,session_0,64,1,Cho2017,TS + optSVM
558,0.8040000200271606,3.4353535175323486,200.0,20,session_0,64,1,Cho2017,TS + optSVM
559,0.8399999737739563,3.444902181625366,200.0,21,session_0,64,1,Cho2017,TS + optSVM
560,0.6690000295639038,3.4032073020935063,200.0,22,session_0,64,1,Cho2017,TS + optSVM
561,0.8360000252723694,3.38976788520813,200.0,23,session_0,64,1,Cho2017,TS + optSVM
562,0.7369999885559082,3.4891927242279053,200.0,24,session_0,64,1,Cho2017,TS + optSVM
563,0.781000018119812,3.534295558929444,200.0,25,session_0,64,1,Cho2017,TS + optSVM
564,0.8865000009536743,3.373154878616333,200.0,26,session_0,64,1,Cho2017,TS + optSVM
565,0.6725000143051147,3.6018941402435303,200.0,27,session_0,64,1,Cho2017,TS + optSVM
566,0.7179999947547913,3.4216175079345703,200.0,28,session_0,64,1,Cho2017,TS + optSVM
567,0.6305000185966492,3.478808879852295,200.0,29,session_0,64,1,Cho2017,TS + optSVM
568,0.7210000157356262,3.451300859451294,200.0,30,session_0,64,1,Cho2017,TS + optSVM
569,0.6945000290870667,3.424708604812622,200.0,31,session_0,64,1,Cho2017,TS + optSVM
570,0.6930000185966492,3.5306379795074463,200.0,33,session_0,64,1,Cho2017,TS + optSVM
571,0.6340000033378601,3.4358460903167725,200.0,34,session_0,64,1,Cho2017,TS + optSVM
572,0.9474999904632568,3.0642850399017334,200.0,35,session_0,64,1,Cho2017,TS + optSVM
573,0.7764999866485596,3.532526969909668,200.0,36,session_0,64,1,Cho2017,TS + optSVM
574,0.8824999928474426,3.412193775177002,200.0,37,session_0,64,1,Cho2017,TS + optSVM
575,0.6215000152587891,3.4061574935913086,200.0,38,session_0,64,1,Cho2017,TS + optSVM
576,0.8015000224113464,3.5781028270721436,200.0,39,session_0,64,1,Cho2017,TS + optSVM
577,0.6134999990463257,3.439481258392334,200.0,40,session_0,64,1,Cho2017,TS + optSVM
578,0.9229999780654908,3.467613458633424,200.0,41,session_0,64,1,Cho2017,TS + optSVM
579,0.6464999914169312,3.3450889587402344,200.0,42,session_0,64,1,Cho2017,TS + optSVM
580,0.9940000176429749,3.2797255516052246,200.0,43,session_0,64,1,Cho2017,TS + optSVM
581,0.9010000228881836,3.4388446807861333,200.0,44,session_0,64,1,Cho2017,TS + optSVM
582,0.5945000052452087,3.527327299118042,200.0,45,session_0,64,1,Cho2017,TS + optSVM
583,0.7900000214576721,3.573406219482422,200.0,47,session_0,64,1,Cho2017,TS + optSVM
584,0.8834999799728394,3.5810914039611816,200.0,48,session_0,64,1,Cho2017,TS + optSVM
585,0.9929999709129332,3.5427634716033936,200.0,50,session_0,64,1,Cho2017,TS + optSVM
586,0.5870000123977661,3.5339772701263428,200.0,51,session_0,64,1,Cho2017,TS + optSVM
587,0.7774999737739563,3.5151684284210205,200.0,52,session_0,64,1,Cho2017,TS + optSVM
588,0.7261992096900941,28.04080390930176,299.0,1,session_0,128,1,Grosse-Wentrup 2009,TS + optSVM
589,0.9553333520889282,27.02631950378418,300.0,2,session_0,128,1,Grosse-Wentrup 2009,TS + optSVM
590,0.9888888597488404,26.818761825561523,300.0,3,session_0,128,1,Grosse-Wentrup 2009,TS + optSVM
591,0.9971110820770264,25.865373611450195,299.0,4,session_0,128,1,Grosse-Wentrup 2009,TS + optSVM
592,0.9808889031410216,25.256975173950195,300.0,5,session_0,128,1,Grosse-Wentrup 2009,TS + optSVM
593,0.984666645526886,26.95244598388672,300.0,6,session_0,128,1,Grosse-Wentrup 2009,TS + optSVM
594,0.6237778067588806,28.02412414550781,300.0,7,session_0,128,1,Grosse-Wentrup 2009,TS + optSVM
595,0.8184444308280945,27.94123077392578,300.0,8,session_0,128,1,Grosse-Wentrup 2009,TS + optSVM
596,0.8783678412437439,27.311920166015625,299.0,9,session_0,128,1,Grosse-Wentrup 2009,TS + optSVM
597,0.9575325846672058,27.12527656555176,299.0,10,session_0,128,1,Grosse-Wentrup 2009,TS + optSVM
598,1.0,0.5689328908920288,47.0,1,session_0,64,1,Physionet Motor Imagery,TS + optSVM
599,0.9800000190734864,0.5305434465408325,44.0,2,session_0,64,1,Physionet Motor Imagery,TS + optSVM
600,0.9919999837875366,0.5306727886199951,47.0,3,session_0,64,1,Physionet Motor Imagery,TS + optSVM
601,1.0,0.5065218210220337,46.0,4,session_0,64,1,Physionet Motor Imagery,TS + optSVM
602,0.9875000119209292,0.4998856484889984,43.0,5,session_0,64,1,Physionet Motor Imagery,TS + optSVM
603,0.9679999947547911,0.5578174591064453,47.0,6,session_0,64,1,Physionet Motor Imagery,TS + optSVM
604,0.984000027179718,0.5706875324249268,46.0,7,session_0,64,1,Physionet Motor Imagery,TS + optSVM
605,1.0,0.4940943717956543,44.0,8,session_0,64,1,Physionet Motor Imagery,TS + optSVM
606,0.8364999890327454,0.580497682094574,46.0,9,session_0,64,1,Physionet Motor Imagery,TS + optSVM
607,0.9660000205039978,0.5115066766738892,46.0,10,session_0,64,1,Physionet Motor Imagery,TS + optSVM
608,0.984000027179718,0.5503994822502136,46.0,11,session_0,64,1,Physionet Motor Imagery,TS + optSVM
609,0.9394999742507936,0.5433722734451294,44.0,12,session_0,64,1,Physionet Motor Imagery,TS + optSVM
610,0.8700000047683716,0.5557528734207153,46.0,13,session_0,64,1,Physionet Motor Imagery,TS + optSVM
611,0.9760000109672546,0.5205205082893372,43.0,14,session_0,64,1,Physionet Motor Imagery,TS + optSVM
612,1.0,0.5523993372917175,46.0,15,session_0,64,1,Physionet Motor Imagery,TS + optSVM
613,0.9499999880790708,0.5063048601150513,43.0,16,session_0,64,1,Physionet Motor Imagery,TS + optSVM
614,1.0,0.5295486450195312,44.0,17,session_0,64,1,Physionet Motor Imagery,TS + optSVM
615,0.8874999880790709,0.5238800048828125,45.0,18,session_0,64,1,Physionet Motor Imagery,TS + optSVM
616,0.7260000109672546,0.5357340574264526,46.0,19,session_0,64,1,Physionet Motor Imagery,TS + optSVM
617,0.8360000252723694,0.4976168274879456,45.0,20,session_0,64,1,Physionet Motor Imagery,TS + optSVM
618,0.9739999771118164,0.9764416217803956,45.0,21,session_0,64,1,Physionet Motor Imagery,TS + optSVM
619,0.7325000166893005,0.527789294719696,46.0,22,session_0,64,1,Physionet Motor Imagery,TS + optSVM
620,0.7494999766349792,0.5117272138595581,44.0,23,session_0,64,1,Physionet Motor Imagery,TS + optSVM
621,0.8220000267028809,0.6713495850563049,45.0,24,session_0,64,1,Physionet Motor Imagery,TS + optSVM
622,0.9524999856948853,0.5031044483184814,43.0,25,session_0,64,1,Physionet Motor Imagery,TS + optSVM
623,1.0,0.5668231248855591,48.0,26,session_0,64,1,Physionet Motor Imagery,TS + optSVM
624,0.8335000276565552,0.5083222389221191,46.0,27,session_0,64,1,Physionet Motor Imagery,TS + optSVM
625,0.984000027179718,0.5121481418609619,44.0,28,session_0,64,1,Physionet Motor Imagery,TS + optSVM
626,1.0,0.5425411462783813,46.0,29,session_0,64,1,Physionet Motor Imagery,TS + optSVM
627,0.8560000061988831,0.559680163860321,45.0,30,session_0,64,1,Physionet Motor Imagery,TS + optSVM
628,0.9375,0.5251269340515137,44.0,31,session_0,64,1,Physionet Motor Imagery,TS + optSVM
629,0.9520000219345092,0.5205535292625427,44.0,32,session_0,64,1,Physionet Motor Imagery,TS + optSVM
630,1.0,0.5232150554656982,46.0,33,session_0,64,1,Physionet Motor Imagery,TS + optSVM
631,1.0,0.4953286051750183,44.0,34,session_0,64,1,Physionet Motor Imagery,TS + optSVM
632,1.0,0.5187475681304932,43.0,35,session_0,64,1,Physionet Motor Imagery,TS + optSVM
633,0.8050000071525574,0.5247756242752075,46.0,36,session_0,64,1,Physionet Motor Imagery,TS + optSVM
634,0.9340000152587892,0.5412332415580751,46.0,37,session_0,64,1,Physionet Motor Imagery,TS + optSVM
635,0.8224999904632568,0.5368363261222839,45.0,38,session_0,64,1,Physionet Motor Imagery,TS + optSVM
636,0.8874999880790709,0.5031050443649292,45.0,39,session_0,64,1,Physionet Motor Imagery,TS + optSVM
637,0.912999987602234,0.4934503138065338,44.0,40,session_0,64,1,Physionet Motor Imagery,TS + optSVM
638,1.0,0.580083966255188,46.0,41,session_0,64,1,Physionet Motor Imagery,TS + optSVM
639,1.0,0.5259347558021545,43.0,42,session_0,64,1,Physionet Motor Imagery,TS + optSVM
640,0.9160000085830688,0.5069974660873413,45.0,43,session_0,64,1,Physionet Motor Imagery,TS + optSVM
641,0.921500027179718,0.5182458758354187,44.0,44,session_0,64,1,Physionet Motor Imagery,TS + optSVM
642,0.9635000228881836,0.5018897652626038,44.0,45,session_0,64,1,Physionet Motor Imagery,TS + optSVM
643,0.984000027179718,0.5343942642211914,46.0,46,session_0,64,1,Physionet Motor Imagery,TS + optSVM
644,0.9919999837875366,0.530092716217041,46.0,47,session_0,64,1,Physionet Motor Imagery,TS + optSVM
645,1.0,0.5241366028785706,43.0,48,session_0,64,1,Physionet Motor Imagery,TS + optSVM
646,0.8360000252723694,0.5552652478218079,47.0,49,session_0,64,1,Physionet Motor Imagery,TS + optSVM
647,0.9679999947547911,0.5540475249290466,44.0,50,session_0,64,1,Physionet Motor Imagery,TS + optSVM
648,0.7900000214576721,0.5461584329605103,48.0,51,session_0,64,1,Physionet Motor Imagery,TS + optSVM
649,0.9279999732971193,0.5440863966941833,47.0,52,session_0,64,1,Physionet Motor Imagery,TS + optSVM
650,0.9919999837875366,0.5083750486373901,44.0,53,session_0,64,1,Physionet Motor Imagery,TS + optSVM
651,1.0,0.5310555696487427,45.0,54,session_0,64,1,Physionet Motor Imagery,TS + optSVM
652,0.9919999837875366,0.5503472685813904,45.0,55,session_0,64,1,Physionet Motor Imagery,TS + optSVM
653,0.9750000238418579,0.543230414390564,44.0,56,session_0,64,1,Physionet Motor Imagery,TS + optSVM
654,0.9670000076293944,0.5665601491928101,47.0,57,session_0,64,1,Physionet Motor Imagery,TS + optSVM
655,1.0,0.5598739981651306,46.0,58,session_0,64,1,Physionet Motor Imagery,TS + optSVM
656,0.722000002861023,0.5601879954338074,47.0,59,session_0,64,1,Physionet Motor Imagery,TS + optSVM
657,0.8805000185966492,0.5463531017303467,47.0,60,session_0,64,1,Physionet Motor Imagery,TS + optSVM
658,1.0,0.5281206369400024,43.0,61,session_0,64,1,Physionet Motor Imagery,TS + optSVM
659,1.0,0.542699933052063,45.0,62,session_0,64,1,Physionet Motor Imagery,TS + optSVM
660,1.0,0.549260675907135,45.0,63,session_0,64,1,Physionet Motor Imagery,TS + optSVM
661,0.8460000157356262,0.5333635807037354,46.0,64,session_0,64,1,Physionet Motor Imagery,TS + optSVM
662,0.9279999732971193,0.5408452749252319,47.0,65,session_0,64,1,Physionet Motor Imagery,TS + optSVM
663,0.8744999766349792,0.5486716628074646,45.0,66,session_0,64,1,Physionet Motor Imagery,TS + optSVM
664,0.8859999775886536,0.5657954216003418,44.0,67,session_0,64,1,Physionet Motor Imagery,TS + optSVM
665,1.0,0.5052182078361511,45.0,68,session_0,64,1,Physionet Motor Imagery,TS + optSVM
666,0.9739999771118164,0.5450326800346375,47.0,69,session_0,64,1,Physionet Motor Imagery,TS + optSVM
667,0.9875000119209292,0.5099239945411682,44.0,70,session_0,64,1,Physionet Motor Imagery,TS + optSVM
668,0.9875000119209292,0.5306270718574524,44.0,71,session_0,64,1,Physionet Motor Imagery,TS + optSVM
669,0.9919999837875366,0.5238409042358398,45.0,72,session_0,64,1,Physionet Motor Imagery,TS + optSVM
670,0.9390000104904176,0.5380724668502808,45.0,73,session_0,64,1,Physionet Motor Imagery,TS + optSVM
671,0.9520000219345092,0.552748441696167,46.0,74,session_0,64,1,Physionet Motor Imagery,TS + optSVM
672,0.8519999980926514,0.5193784236907959,46.0,75,session_0,64,1,Physionet Motor Imagery,TS + optSVM
673,0.8500000238418579,0.5615847706794739,45.0,76,session_0,64,1,Physionet Motor Imagery,TS + optSVM
674,0.9674999713897704,0.4915725290775299,44.0,77,session_0,64,1,Physionet Motor Imagery,TS + optSVM
675,0.8245000243186951,0.5224677920341492,46.0,78,session_0,64,1,Physionet Motor Imagery,TS + optSVM
676,0.9359999895095824,0.6478373408317566,46.0,79,session_0,64,1,Physionet Motor Imagery,TS + optSVM
677,1.0,0.4713127613067627,44.0,80,session_0,64,1,Physionet Motor Imagery,TS + optSVM
678,0.9304999709129332,0.5365718007087708,45.0,81,session_0,64,1,Physionet Motor Imagery,TS + optSVM
679,0.9399999976158142,0.5292881131172179,44.0,82,session_0,64,1,Physionet Motor Imagery,TS + optSVM
680,0.7630000114440918,0.5438545942306519,45.0,83,session_0,64,1,Physionet Motor Imagery,TS + optSVM
681,0.8460000157356262,0.5096436738967896,46.0,84,session_0,64,1,Physionet Motor Imagery,TS + optSVM
682,1.0,0.5175899267196655,45.0,85,session_0,64,1,Physionet Motor Imagery,TS + optSVM
683,1.0,0.5540134906768799,46.0,86,session_0,64,1,Physionet Motor Imagery,TS + optSVM
684,0.9259999990463256,0.5062960386276245,44.0,87,session_0,64,1,Physionet Motor Imagery,TS + optSVM
685,0.9111111164093018,0.6929988861083984,60.0,88,session_0,64,1,Physionet Motor Imagery,TS + optSVM
686,1.0,0.5945561528205872,50.0,89,session_0,64,1,Physionet Motor Imagery,TS + optSVM
687,0.8610000014305115,0.5149503946304321,45.0,90,session_0,64,1,Physionet Motor Imagery,TS + optSVM
688,0.9875000119209292,0.5303710699081421,45.0,91,session_0,64,1,Physionet Motor Imagery,TS + optSVM
689,0.9122222065925598,0.665292501449585,57.0,92,session_0,64,1,Physionet Motor Imagery,TS + optSVM
690,0.9555000066757202,0.5174449682235718,45.0,93,session_0,64,1,Physionet Motor Imagery,TS + optSVM
691,0.9670000076293944,0.5578376054763794,45.0,94,session_0,64,1,Physionet Motor Imagery,TS + optSVM
692,0.9624999761581421,0.5520460605621338,46.0,95,session_0,64,1,Physionet Motor Imagery,TS + optSVM
693,0.9235000014305116,0.5598112344741821,47.0,96,session_0,64,1,Physionet Motor Imagery,TS + optSVM
694,0.7605000138282776,0.5059739351272583,45.0,97,session_0,64,1,Physionet Motor Imagery,TS + optSVM
695,1.0,0.5434099435806274,47.0,98,session_0,64,1,Physionet Motor Imagery,TS + optSVM
696,0.8665000200271606,0.5726516246795654,46.0,99,session_0,64,1,Physionet Motor Imagery,TS + optSVM
697,0.9833333492279052,0.4377068877220154,36.0,100,session_0,64,1,Physionet Motor Imagery,TS + optSVM
698,0.984000027179718,0.4929934144020081,43.0,101,session_0,64,1,Physionet Motor Imagery,TS + optSVM
699,0.9304999709129332,0.5039054155349731,44.0,102,session_0,64,1,Physionet Motor Imagery,TS + optSVM
700,0.8939999938011169,0.5454133749008179,45.0,103,session_0,64,1,Physionet Motor Imagery,TS + optSVM
701,0.8964999914169312,0.529591977596283,45.0,104,session_0,64,1,Physionet Motor Imagery,TS + optSVM
702,0.8845000267028809,0.5326996445655823,44.0,105,session_0,64,1,Physionet Motor Imagery,TS + optSVM
703,0.8859999775886536,0.5297353863716125,46.0,106,session_0,64,1,Physionet Motor Imagery,TS + optSVM
704,0.6980000138282776,0.5659441351890564,47.0,107,session_0,64,1,Physionet Motor Imagery,TS + optSVM
705,0.6779999732971191,0.5557450652122498,45.0,108,session_0,64,1,Physionet Motor Imagery,TS + optSVM
706,0.8790000081062317,0.506209671497345,45.0,109,session_0,64,1,Physionet Motor Imagery,TS + optSVM
707,0.8999999761581421,0.13605070114135742,20.0,1,session_0,30,3,Shin2017A,TS + optSVM
708,1.0,0.1305921971797943,20.0,1,session_2,30,3,Shin2017A,TS + optSVM
709,0.75,0.13132257759571075,20.0,1,session_4,30,3,Shin2017A,TS + optSVM
710,1.0,0.13459372520446775,20.0,2,session_0,30,3,Shin2017A,TS + optSVM
711,0.75,0.12920203804969788,20.0,2,session_2,30,3,Shin2017A,TS + optSVM
712,0.6000000238418579,0.12398137897253035,20.0,2,session_4,30,3,Shin2017A,TS + optSVM
713,0.6499999761581421,0.1321113109588623,20.0,3,session_0,30,3,Shin2017A,TS + optSVM
714,0.8500000238418579,0.13159409165382385,20.0,3,session_2,30,3,Shin2017A,TS + optSVM
715,0.8000000119209291,0.13178911805152893,20.0,3,session_4,30,3,Shin2017A,TS + optSVM
716,0.30000001192092896,0.1303047239780426,20.0,4,session_0,30,3,Shin2017A,TS + optSVM
717,0.699999988079071,0.1291489154100418,20.0,4,session_2,30,3,Shin2017A,TS + optSVM
718,0.6499999761581421,0.12387757003307345,20.0,4,session_4,30,3,Shin2017A,TS + optSVM
719,0.6000000238418579,0.13244643807411194,20.0,5,session_0,30,3,Shin2017A,TS + optSVM
720,0.550000011920929,0.1339246779680252,20.0,5,session_2,30,3,Shin2017A,TS + optSVM
721,0.8000000119209291,0.13511452078819275,20.0,5,session_4,30,3,Shin2017A,TS + optSVM
722,0.44999998807907104,0.1292216330766678,20.0,6,session_0,30,3,Shin2017A,TS + optSVM
723,0.30000001192092896,0.1310873031616211,20.0,6,session_2,30,3,Shin2017A,TS + optSVM
724,0.550000011920929,0.13674631714820862,20.0,6,session_4,30,3,Shin2017A,TS + optSVM
725,0.6000000238418579,0.12931624054908752,20.0,7,session_0,30,3,Shin2017A,TS + optSVM
726,0.8000000119209291,0.1315501183271408,20.0,7,session_2,30,3,Shin2017A,TS + optSVM
727,0.5,0.1378462314605713,20.0,7,session_4,30,3,Shin2017A,TS + optSVM
728,0.8999999761581421,0.12444186210632326,20.0,8,session_0,30,3,Shin2017A,TS + optSVM
729,0.6499999761581421,0.12574824690818787,20.0,8,session_2,30,3,Shin2017A,TS + optSVM
730,0.8000000119209291,0.12957167625427246,20.0,8,session_4,30,3,Shin2017A,TS + optSVM
731,1.0,0.13045358657836914,20.0,9,session_0,30,3,Shin2017A,TS + optSVM
732,1.0,0.13488468527793884,20.0,9,session_2,30,3,Shin2017A,TS + optSVM
733,0.9499999880790708,0.13400736451148987,20.0,9,session_4,30,3,Shin2017A,TS + optSVM
734,0.699999988079071,0.133083775639534,20.0,10,session_0,30,3,Shin2017A,TS + optSVM
735,0.6000000238418579,0.13401035964488986,20.0,10,session_2,30,3,Shin2017A,TS + optSVM
736,0.8000000119209291,0.13503608107566833,20.0,10,session_4,30,3,Shin2017A,TS + optSVM
737,0.5,0.12839403748512268,20.0,11,session_0,30,3,Shin2017A,TS + optSVM
738,0.5,0.12949533760547638,20.0,11,session_2,30,3,Shin2017A,TS + optSVM
739,0.44999998807907104,0.12956133484840393,20.0,11,session_4,30,3,Shin2017A,TS + optSVM
740,0.25,0.14092984795570376,20.0,12,session_0,30,3,Shin2017A,TS + optSVM
741,0.6000000238418579,0.1295541226863861,20.0,12,session_2,30,3,Shin2017A,TS + optSVM
742,0.699999988079071,0.12614865601062775,20.0,12,session_4,30,3,Shin2017A,TS + optSVM
743,0.8999999761581421,0.13041123747825625,20.0,13,session_0,30,3,Shin2017A,TS + optSVM
744,0.8999999761581421,0.13017015159130094,20.0,13,session_2,30,3,Shin2017A,TS + optSVM
745,0.8000000119209291,0.130849689245224,20.0,13,session_4,30,3,Shin2017A,TS + optSVM
746,0.5,0.12869568169116974,20.0,14,session_0,30,3,Shin2017A,TS + optSVM
747,0.6000000238418579,0.12822461128234866,20.0,14,session_2,30,3,Shin2017A,TS + optSVM
748,0.699999988079071,0.13009080290794373,20.0,14,session_4,30,3,Shin2017A,TS + optSVM
749,0.75,0.13370099663734436,20.0,15,session_0,30,3,Shin2017A,TS + optSVM
750,0.6000000238418579,0.12856249511241913,20.0,15,session_2,30,3,Shin2017A,TS + optSVM
751,0.6499999761581421,0.12940402328968048,20.0,15,session_4,30,3,Shin2017A,TS + optSVM
752,1.0,0.12997198104858398,20.0,16,session_0,30,3,Shin2017A,TS + optSVM
753,1.0,0.12847237288951874,20.0,16,session_2,30,3,Shin2017A,TS + optSVM
754,1.0,0.12946052849292755,20.0,16,session_4,30,3,Shin2017A,TS + optSVM
755,0.8500000238418579,0.14223241806030273,20.0,17,session_0,30,3,Shin2017A,TS + optSVM
756,0.8500000238418579,0.13533726334571838,20.0,17,session_2,30,3,Shin2017A,TS + optSVM
757,0.8500000238418579,0.12898679077625275,20.0,17,session_4,30,3,Shin2017A,TS + optSVM
758,0.3499999940395355,0.12790994346141815,20.0,18,session_0,30,3,Shin2017A,TS + optSVM
759,0.9499999880790708,0.13049964606761932,20.0,18,session_2,30,3,Shin2017A,TS + optSVM
760,0.699999988079071,0.1305423229932785,20.0,18,session_4,30,3,Shin2017A,TS + optSVM
761,0.9499999880790708,0.13195423781871796,20.0,19,session_0,30,3,Shin2017A,TS + optSVM
762,1.0,0.12949839234352112,20.0,19,session_2,30,3,Shin2017A,TS + optSVM
763,0.9499999880790708,0.13089695572853088,20.0,19,session_4,30,3,Shin2017A,TS + optSVM
764,0.550000011920929,0.1282542645931244,20.0,20,session_0,30,3,Shin2017A,TS + optSVM
765,0.6499999761581421,0.13084086775779724,20.0,20,session_2,30,3,Shin2017A,TS + optSVM
766,0.5,0.13232532143592834,20.0,20,session_4,30,3,Shin2017A,TS + optSVM
767,0.8000000119209291,0.13532304763793945,20.0,21,session_0,30,3,Shin2017A,TS + optSVM
768,0.75,0.1407582312822342,20.0,21,session_2,30,3,Shin2017A,TS + optSVM
769,0.699999988079071,0.13268494606018064,20.0,21,session_4,30,3,Shin2017A,TS + optSVM
770,0.44999998807907104,0.14153222739696505,20.0,22,session_0,30,3,Shin2017A,TS + optSVM
771,0.5,0.1355205476284027,20.0,22,session_2,30,3,Shin2017A,TS + optSVM
772,0.6000000238418579,0.13635429739952087,20.0,22,session_4,30,3,Shin2017A,TS + optSVM
773,1.0,0.12965813279151914,20.0,23,session_0,30,3,Shin2017A,TS + optSVM
774,0.9499999880790708,0.12993502616882324,20.0,23,session_2,30,3,Shin2017A,TS + optSVM
775,0.75,0.13530020415782928,20.0,23,session_4,30,3,Shin2017A,TS + optSVM
776,0.44999998807907104,0.12988142669200894,20.0,24,session_0,30,3,Shin2017A,TS + optSVM
777,0.699999988079071,0.13205771148204806,20.0,24,session_2,30,3,Shin2017A,TS + optSVM
778,0.6000000238418579,0.13052168488502502,20.0,24,session_4,30,3,Shin2017A,TS + optSVM
779,0.8999999761581421,0.12849454581737518,20.0,25,session_0,30,3,Shin2017A,TS + optSVM
780,1.0,0.12944355607032776,20.0,25,session_2,30,3,Shin2017A,TS + optSVM
781,1.0,0.12328509986400606,20.0,25,session_4,30,3,Shin2017A,TS + optSVM
782,0.9499999880790708,0.13099703192710874,20.0,26,session_0,30,3,Shin2017A,TS + optSVM
783,0.8500000238418579,0.13200998306274414,20.0,26,session_2,30,3,Shin2017A,TS + optSVM
784,1.0,0.13664789497852325,20.0,26,session_4,30,3,Shin2017A,TS + optSVM
785,0.9499999880790708,0.12897472083568573,20.0,27,session_0,30,3,Shin2017A,TS + optSVM
786,1.0,0.140374094247818,20.0,27,session_2,30,3,Shin2017A,TS + optSVM
787,1.0,0.13177461922168732,20.0,27,session_4,30,3,Shin2017A,TS + optSVM
788,0.6499999761581421,0.12370190769433975,20.0,28,session_0,30,3,Shin2017A,TS + optSVM
789,0.8500000238418579,0.12985992431640625,20.0,28,session_2,30,3,Shin2017A,TS + optSVM
790,0.550000011920929,0.13296623528003693,20.0,28,session_4,30,3,Shin2017A,TS + optSVM
791,0.44999998807907104,0.12996110320091248,20.0,29,session_0,30,3,Shin2017A,TS + optSVM
792,0.9499999880790708,0.13063402473926544,20.0,29,session_2,30,3,Shin2017A,TS + optSVM
793,0.6499999761581421,0.13942165672779086,20.0,29,session_4,30,3,Shin2017A,TS + optSVM
794,0.9429687261581421,2.6324222087860107,160.0,1,session_0,60,1,Weibo 2014,TS + optSVM
795,0.9304687380790708,2.328352212905884,160.0,2,session_0,60,1,Weibo 2014,TS + optSVM
796,0.87109375,2.3618597984313965,160.0,3,session_0,60,1,Weibo 2014,TS + optSVM
797,0.9359375238418579,2.3683691024780282,160.0,4,session_0,60,1,Weibo 2014,TS + optSVM
798,0.9132812619209292,2.314819574356079,160.0,5,session_0,60,1,Weibo 2014,TS + optSVM
799,0.9244897961616516,1.8881179094314573,140.0,6,session_0,60,1,Weibo 2014,TS + optSVM
800,0.8718749880790709,2.319520711898804,160.0,7,session_0,60,1,Weibo 2014,TS + optSVM
801,0.9539062380790708,3.275620937347412,160.0,8,session_0,60,1,Weibo 2014,TS + optSVM
802,0.98828125,2.174818754196167,160.0,9,session_0,60,1,Weibo 2014,TS + optSVM
803,0.8390625119209291,2.257275581359864,160.0,10,session_0,60,1,Weibo 2014,TS + optSVM
804,0.9750000238418579,0.33600836992263794,120.0,1,session_0,16,3,Zhou 2016,TS + optSVM
805,0.9160000085830688,0.2756771445274353,100.0,1,session_1,16,3,Zhou 2016,TS + optSVM
806,0.9559999704360962,0.2810950875282288,100.0,1,session_2,16,3,Zhou 2016,TS + optSVM
807,0.977999985218048,0.2747114300727844,100.0,2,session_0,16,3,Zhou 2016,TS + optSVM
808,1.0,0.2540448606014252,90.0,2,session_1,16,3,Zhou 2016,TS + optSVM
809,1.0,0.263831228017807,100.0,2,session_2,16,3,Zhou 2016,TS + optSVM
810,0.977999985218048,0.26498645544052124,100.0,3,session_0,16,3,Zhou 2016,TS + optSVM
811,0.9229090809822084,0.29754048585891724,101.0,3,session_1,16,3,Zhou 2016,TS + optSVM
812,0.9319999814033508,0.27395349740982056,100.0,3,session_2,16,3,Zhou 2016,TS + optSVM
813,0.990123450756073,0.2361362874507904,90.0,4,session_0,16,3,Zhou 2016,TS + optSVM
814,0.9419999718666076,0.2849853932857513,100.0,4,session_1,16,3,Zhou 2016,TS + optSVM
815,0.9940000176429749,0.25369328260421753,100.0,4,session_2,16,3,Zhou 2016,TS + optSVM
816,0.947165548801422,0.08963660895824432,144.0,1,session_E,22,2,001-2014,AM + optSVM
817,0.9116462469100952,0.08630714565515518,144.0,1,session_T,22,2,001-2014,AM + optSVM
818,0.6953424215316772,0.23913879692554474,144.0,2,session_E,22,2,001-2014,AM + optSVM
819,0.9454194903373718,0.10716986656188963,144.0,2,session_T,22,2,001-2014,AM + optSVM
820,0.968757390975952,0.11113090813159944,144.0,3,session_E,22,2,001-2014,AM + optSVM
821,0.9394965767860411,0.10626735538244247,144.0,3,session_T,22,2,001-2014,AM + optSVM
822,0.9347211122512816,0.08111753314733505,144.0,4,session_E,22,2,001-2014,AM + optSVM
823,0.7383265495300293,0.09457845985889436,144.0,4,session_T,22,2,001-2014,AM + optSVM
824,0.6915555596351624,0.10803842544555664,144.0,5,session_E,22,2,001-2014,AM + optSVM
825,0.670784592628479,0.0957796573638916,144.0,5,session_T,22,2,001-2014,AM + optSVM
826,0.8167437911033629,0.11501894146203995,144.0,6,session_E,22,2,001-2014,AM + optSVM
827,0.7589297294616699,0.1391638219356537,144.0,6,session_T,22,2,001-2014,AM + optSVM
828,0.937786877155304,0.09289441257715224,144.0,7,session_E,22,2,001-2014,AM + optSVM
829,0.916090726852417,0.0910126194357872,144.0,7,session_T,22,2,001-2014,AM + optSVM
830,0.8664126992225647,0.10171632468700408,144.0,8,session_E,22,2,001-2014,AM + optSVM
831,0.7978140711784363,0.1129799857735634,144.0,8,session_T,22,2,001-2014,AM + optSVM
832,0.982027232646942,0.07720799744129181,144.0,9,session_E,22,2,001-2014,AM + optSVM
833,0.7756870985031128,0.10510196536779404,144.0,9,session_T,22,2,001-2014,AM + optSVM
834,0.8730000257492065,0.09158897399902344,199.0,1,session_A,13,2,001-2015,AM + optSVM
835,0.9263157844543456,0.08503279834985733,199.0,1,session_B,13,2,001-2015,AM + optSVM
836,0.8271315693855286,0.18302258849143985,199.0,2,session_A,13,2,001-2015,AM + optSVM
837,0.7838684320449829,0.15591426193714142,199.0,2,session_B,13,2,001-2015,AM + optSVM
838,0.8864473700523376,0.10174145549535753,199.0,3,session_A,13,2,001-2015,AM + optSVM
839,0.8889473676681519,0.09916315227746964,199.0,3,session_B,13,2,001-2015,AM + optSVM
840,0.7718421220779419,0.1294410228729248,199.0,4,session_A,13,2,001-2015,AM + optSVM
841,0.7905526161193848,0.11594285815954207,199.0,4,session_B,13,2,001-2015,AM + optSVM
842,0.5145263075828552,0.1020931750535965,199.0,5,session_A,13,2,001-2015,AM + optSVM
843,0.5409736633300781,0.1207088977098465,199.0,5,session_B,13,2,001-2015,AM + optSVM
844,0.6137894988059998,0.10474129021167757,199.0,6,session_A,13,2,001-2015,AM + optSVM
845,0.5267368555068971,0.1003616824746132,199.0,6,session_B,13,2,001-2015,AM + optSVM
846,0.5973421335220337,0.1134396567940712,199.0,7,session_A,13,2,001-2015,AM + optSVM
847,0.7468947172164917,0.11991234123706818,199.0,7,session_B,13,2,001-2015,AM + optSVM
848,0.5423157811164856,0.16221371293067932,199.0,8,session_A,13,2,001-2015,AM + optSVM
849,0.5959210395812988,0.10861019790172577,199.0,8,session_B,13,2,001-2015,AM + optSVM
850,0.7124210596084595,0.12487683445215225,199.0,8,session_C,13,2,001-2015,AM + optSVM
851,0.5571315884590149,0.13873997330665588,199.0,9,session_A,13,2,001-2015,AM + optSVM
852,0.5752631425857544,0.11102347075939176,199.0,9,session_B,13,2,001-2015,AM + optSVM
853,0.7591578960418701,0.11083374172449112,199.0,9,session_C,13,2,001-2015,AM + optSVM
854,0.6552631855010986,0.1029970645904541,199.0,10,session_A,13,2,001-2015,AM + optSVM
855,0.75031578540802,0.11254849284887314,199.0,10,session_B,13,2,001-2015,AM + optSVM
856,0.5608158111572266,0.09365520626306534,199.0,10,session_C,13,2,001-2015,AM + optSVM
857,0.6339473724365234,0.1017383113503456,199.0,11,session_A,13,2,001-2015,AM + optSVM
858,0.7970263361930847,0.09612641483545303,199.0,11,session_B,13,2,001-2015,AM + optSVM
859,0.680052638053894,0.10464634746313096,199.0,11,session_C,13,2,001-2015,AM + optSVM
860,0.7109473943710327,0.11818528175354005,199.0,12,session_A,13,2,001-2015,AM + optSVM
861,0.7142631411552429,0.10763969272375107,199.0,12,session_B,13,2,001-2015,AM + optSVM
862,0.6953125,0.11241288483142853,160.0,1,session_0,15,1,002-2014,AM + optSVM
863,0.8664062619209291,0.09159541130065918,160.0,2,session_0,15,1,002-2014,AM + optSVM
864,0.9890624880790708,0.07398495823144913,160.0,3,session_0,15,1,002-2014,AM + optSVM
865,0.9125000238418579,0.0909847766160965,160.0,4,session_0,15,1,002-2014,AM + optSVM
866,0.77734375,0.10125365108251573,160.0,5,session_0,15,1,002-2014,AM + optSVM
867,0.6937500238418579,0.09172143787145616,160.0,6,session_0,15,1,002-2014,AM + optSVM
868,0.9460937380790708,0.08018474280834198,160.0,7,session_0,15,1,002-2014,AM + optSVM
869,0.684374988079071,0.17218036949634552,160.0,8,session_0,15,1,002-2014,AM + optSVM
870,0.9515625238418579,0.08920178562402725,160.0,9,session_0,15,1,002-2014,AM + optSVM
871,0.72265625,0.08520035445690155,160.0,10,session_0,15,1,002-2014,AM + optSVM
872,0.9046875238418579,0.09798021614551544,160.0,11,session_0,15,1,002-2014,AM + optSVM
873,0.67578125,0.09040121734142303,160.0,12,session_0,15,1,002-2014,AM + optSVM
874,0.5648437738418579,0.09321818500757216,160.0,13,session_0,15,1,002-2014,AM + optSVM
875,0.574999988079071,0.0905495136976242,160.0,14,session_0,15,1,002-2014,AM + optSVM
876,0.8736110925674438,0.06705217063426971,120.0,1,session_0,3,5,004-2014,AM + optSVM
877,0.7124999761581421,0.0582759864628315,120.0,1,session_1,3,5,004-2014,AM + optSVM
878,0.8718749880790709,0.06150617450475693,160.0,1,session_2,3,5,004-2014,AM + optSVM
879,0.9015625119209292,0.06104264408349992,160.0,1,session_3,3,5,004-2014,AM + optSVM
880,0.80859375,0.06269874423742294,160.0,1,session_4,3,5,004-2014,AM + optSVM
881,0.6805555820465088,0.05795593187212944,120.0,2,session_0,3,5,004-2014,AM + optSVM
882,0.706944465637207,0.057521723210811615,120.0,2,session_1,3,5,004-2014,AM + optSVM
883,0.6328125,0.06168856471776962,160.0,2,session_2,3,5,004-2014,AM + optSVM
884,0.6166666746139526,0.057646799832582474,120.0,2,session_3,3,5,004-2014,AM + optSVM
885,0.5703125,0.06123847886919975,160.0,2,session_4,3,5,004-2014,AM + optSVM
886,0.6263889074325562,0.062395431101322174,120.0,3,session_0,3,5,004-2014,AM + optSVM
887,0.5652777552604675,0.061933469027280814,120.0,3,session_1,3,5,004-2014,AM + optSVM
888,0.390625,0.06386852264404297,160.0,3,session_2,3,5,004-2014,AM + optSVM
889,0.5093749761581421,0.06339339911937714,160.0,3,session_3,3,5,004-2014,AM + optSVM
890,0.608593761920929,0.06752309948205948,160.0,3,session_4,3,5,004-2014,AM + optSVM
891,0.968055546283722,0.05697493627667428,120.0,4,session_0,3,5,004-2014,AM + optSVM
892,0.940816342830658,0.05894408375024796,140.0,4,session_1,3,5,004-2014,AM + optSVM
893,0.9984375238418579,0.05707330629229545,160.0,4,session_2,3,5,004-2014,AM + optSVM
894,0.9976562261581421,0.057208918035030365,160.0,4,session_3,3,5,004-2014,AM + optSVM
895,0.9828125238418579,0.05947108194231988,160.0,4,session_4,3,5,004-2014,AM + optSVM
896,0.6388888955116272,0.0683286190032959,120.0,5,session_0,3,5,004-2014,AM + optSVM
897,0.8030612468719482,0.06274809688329698,140.0,5,session_1,3,5,004-2014,AM + optSVM
898,0.94140625,0.06101308017969132,160.0,5,session_2,3,5,004-2014,AM + optSVM
899,0.92578125,0.061079405248165124,160.0,5,session_3,3,5,004-2014,AM + optSVM
900,0.7523437738418579,0.06257996708154677,160.0,5,session_4,3,5,004-2014,AM + optSVM
901,0.8777777552604675,0.05843572691082954,120.0,6,session_0,3,5,004-2014,AM + optSVM
902,0.8236111402511597,0.062244128435850136,120.0,6,session_1,3,5,004-2014,AM + optSVM
903,0.8804687261581421,0.061970137059688575,160.0,6,session_2,3,5,004-2014,AM + optSVM
904,0.9359375238418579,0.0599464401602745,160.0,6,session_3,3,5,004-2014,AM + optSVM
905,0.9476562738418579,0.06094589084386825,160.0,6,session_4,3,5,004-2014,AM + optSVM
906,0.6944444179534912,0.06002359464764595,120.0,7,session_0,3,5,004-2014,AM + optSVM
907,0.5972222089767456,0.069239042699337,120.0,7,session_1,3,5,004-2014,AM + optSVM
908,0.88671875,0.06761803478002547,160.0,7,session_2,3,5,004-2014,AM + optSVM
909,0.7257812619209291,0.06643567234277725,160.0,7,session_3,3,5,004-2014,AM + optSVM
910,0.8187500238418579,0.06331524997949599,160.0,7,session_4,3,5,004-2014,AM + optSVM
911,0.696093738079071,0.06908483803272247,160.0,8,session_0,3,5,004-2014,AM + optSVM
912,0.6861110925674438,0.061087466776371,120.0,8,session_1,3,5,004-2014,AM + optSVM
913,0.9351562261581421,0.06121768802404404,160.0,8,session_2,3,5,004-2014,AM + optSVM
914,0.9242187738418579,0.06371422111988068,160.0,8,session_3,3,5,004-2014,AM + optSVM
915,0.9710937738418579,0.06759981811046599,160.0,8,session_4,3,5,004-2014,AM + optSVM
916,0.6986111402511597,0.06314697116613388,120.0,9,session_0,3,5,004-2014,AM + optSVM
917,0.5777778029441833,0.06250338256359099,120.0,9,session_1,3,5,004-2014,AM + optSVM
918,0.89453125,0.0619841106235981,160.0,9,session_2,3,5,004-2014,AM + optSVM
919,0.9367187619209292,0.06206846237182617,160.0,9,session_3,3,5,004-2014,AM + optSVM
920,0.8828125,0.06238698959350586,160.0,9,session_4,3,5,004-2014,AM + optSVM
921,0.565625011920929,0.0985606163740158,80.0,1,session_0,30,2,004-2015,AM + optSVM
922,0.590624988079071,0.10072197765111923,80.0,1,session_1,30,2,004-2015,AM + optSVM
923,0.528124988079071,0.08603353798389435,80.0,2,session_0,30,2,004-2015,AM + optSVM
924,0.578125,0.08723993599414825,80.0,2,session_1,30,2,004-2015,AM + optSVM
925,0.75,0.09372343868017197,80.0,3,session_0,30,2,004-2015,AM + optSVM
926,0.75,0.08204951137304306,80.0,3,session_1,30,2,004-2015,AM + optSVM
927,0.37812501192092896,0.1138843074440956,80.0,4,session_0,30,2,004-2015,AM + optSVM
928,0.6734693646430969,0.08561091125011444,70.0,4,session_1,30,2,004-2015,AM + optSVM
929,0.684374988079071,0.07803086936473846,80.0,5,session_0,30,2,004-2015,AM + optSVM
930,0.6031249761581421,0.08049006760120392,80.0,5,session_1,30,2,004-2015,AM + optSVM
931,0.7218750119209291,0.0950222983956337,80.0,6,session_0,30,2,004-2015,AM + optSVM
932,0.6968749761581421,0.09549245983362198,80.0,6,session_1,30,2,004-2015,AM + optSVM
933,0.4906249940395355,0.08842983096837997,80.0,7,session_0,30,2,004-2015,AM + optSVM
934,0.6612244844436646,0.0876985564827919,70.0,7,session_1,30,2,004-2015,AM + optSVM
935,0.5531250238418579,0.12069015204906465,80.0,8,session_0,30,2,004-2015,AM + optSVM
936,0.4375,0.09864993393421173,80.0,8,session_1,30,2,004-2015,AM + optSVM
937,0.6000000238418579,0.07853422313928604,80.0,9,session_0,30,2,004-2015,AM + optSVM
938,0.6156250238418579,0.07999014854431152,80.0,9,session_1,30,2,004-2015,AM + optSVM
939,0.637499988079071,0.06736235320568085,40.0,1,session_0,16,1,Alexandre Motor Imagery,AM + optSVM
940,0.6000000238418579,0.06231584399938584,40.0,2,session_0,16,1,Alexandre Motor Imagery,AM + optSVM
941,0.8374999761581421,0.062347412109375,40.0,3,session_0,16,1,Alexandre Motor Imagery,AM + optSVM
942,0.7624999880790709,0.0661376491189003,40.0,4,session_0,16,1,Alexandre Motor Imagery,AM + optSVM
943,0.7375000119209291,0.05979561805725098,40.0,5,session_0,16,1,Alexandre Motor Imagery,AM + optSVM
944,0.48750001192092896,0.05599965900182724,40.0,6,session_0,16,1,Alexandre Motor Imagery,AM + optSVM
945,0.9750000238418579,0.056513786315917976,40.0,7,session_0,16,1,Alexandre Motor Imagery,AM + optSVM
946,0.9624999761581421,0.058304212987422936,40.0,8,session_0,16,1,Alexandre Motor Imagery,AM + optSVM
947,0.7415000200271606,0.3180209994316101,200.0,1,session_0,64,1,Cho2017,AM + optSVM
948,0.4855000078678131,0.5028448700904846,200.0,2,session_0,64,1,Cho2017,AM + optSVM
949,0.7689999938011169,0.2839000225067139,200.0,3,session_0,64,1,Cho2017,AM + optSVM
950,0.6545000076293945,0.5791824460029602,200.0,4,session_0,64,1,Cho2017,AM + optSVM
951,0.7269999980926514,0.3292057514190674,200.0,5,session_0,64,1,Cho2017,AM + optSVM
952,0.7929999828338623,0.2570173740386963,200.0,6,session_0,64,1,Cho2017,AM + optSVM
953,0.5572916865348816,0.6345677375793457,240.0,7,session_0,64,1,Cho2017,AM + optSVM
954,0.559499979019165,0.3526763021945953,200.0,8,session_0,64,1,Cho2017,AM + optSVM
955,0.6701388955116272,0.4935639798641205,240.0,9,session_0,64,1,Cho2017,AM + optSVM
956,0.6449999809265137,0.3317110538482666,200.0,10,session_0,64,1,Cho2017,AM + optSVM
957,0.6389999985694885,0.3516731262207031,200.0,11,session_0,64,1,Cho2017,AM + optSVM
958,0.6639999747276306,0.6091753244400024,200.0,12,session_0,64,1,Cho2017,AM + optSVM
959,0.7774999737739563,0.35119837522506714,200.0,13,session_0,64,1,Cho2017,AM + optSVM
960,0.9484999775886536,0.17136088013648987,200.0,14,session_0,64,1,Cho2017,AM + optSVM
961,0.6495000123977661,0.4943495690822601,200.0,15,session_0,64,1,Cho2017,AM + optSVM
962,0.6100000143051147,0.34227538108825684,200.0,16,session_0,64,1,Cho2017,AM + optSVM
963,0.5174999833106995,0.3403256833553314,200.0,17,session_0,64,1,Cho2017,AM + optSVM
964,0.6524999737739563,0.5291622281074524,200.0,18,session_0,64,1,Cho2017,AM + optSVM
965,0.6414999961853027,0.3144091665744781,200.0,19,session_0,64,1,Cho2017,AM + optSVM
966,0.699999988079071,0.5010401606559753,200.0,20,session_0,64,1,Cho2017,AM + optSVM
967,0.7379999756813049,0.7156628370285034,200.0,21,session_0,64,1,Cho2017,AM + optSVM
968,0.6230000257492065,0.4762476086616516,200.0,22,session_0,64,1,Cho2017,AM + optSVM
969,0.6850000023841858,0.4565301835536957,200.0,23,session_0,64,1,Cho2017,AM + optSVM
970,0.7235000133514404,0.3594769835472107,200.0,24,session_0,64,1,Cho2017,AM + optSVM
971,0.6069999933242798,0.5016785860061646,200.0,25,session_0,64,1,Cho2017,AM + optSVM
972,0.6754999756813049,0.31303882598876953,200.0,26,session_0,64,1,Cho2017,AM + optSVM
973,0.5870000123977661,0.3625962734222412,200.0,27,session_0,64,1,Cho2017,AM + optSVM
974,0.5929999947547913,0.3430647253990173,200.0,28,session_0,64,1,Cho2017,AM + optSVM
975,0.5659999847412109,0.440615177154541,200.0,29,session_0,64,1,Cho2017,AM + optSVM
976,0.5960000157356262,0.32902225852012634,200.0,30,session_0,64,1,Cho2017,AM + optSVM
977,0.7515000104904175,0.293082058429718,200.0,31,session_0,64,1,Cho2017,AM + optSVM
978,0.6255000233650208,0.4400712549686432,200.0,33,session_0,64,1,Cho2017,AM + optSVM
979,0.6570000052452087,0.3857761323451996,200.0,34,session_0,64,1,Cho2017,AM + optSVM
980,0.840499997138977,0.2110439240932465,200.0,35,session_0,64,1,Cho2017,AM + optSVM
981,0.6420000195503235,0.5333062410354614,200.0,36,session_0,64,1,Cho2017,AM + optSVM
982,0.8364999890327454,0.19397000968456268,200.0,37,session_0,64,1,Cho2017,AM + optSVM
983,0.6140000224113464,0.3375712037086487,200.0,38,session_0,64,1,Cho2017,AM + optSVM
984,0.7005000114440918,0.5005190372467041,200.0,39,session_0,64,1,Cho2017,AM + optSVM
985,0.5385000109672546,0.832840085029602,200.0,40,session_0,64,1,Cho2017,AM + optSVM
986,0.6644999980926514,0.4341477453708649,200.0,41,session_0,64,1,Cho2017,AM + optSVM
987,0.5695000290870667,0.3981589376926422,200.0,42,session_0,64,1,Cho2017,AM + optSVM
988,0.9269999861717224,0.189978688955307,200.0,43,session_0,64,1,Cho2017,AM + optSVM
989,0.8015000224113464,0.3402147889137268,200.0,44,session_0,64,1,Cho2017,AM + optSVM
990,0.5065000057220459,0.7827135324478149,200.0,45,session_0,64,1,Cho2017,AM + optSVM
991,0.6614999771118164,0.5550488233566284,200.0,47,session_0,64,1,Cho2017,AM + optSVM
992,0.5895000100135803,0.7350015044212341,200.0,48,session_0,64,1,Cho2017,AM + optSVM
993,0.8930000066757202,0.2032883167266845,200.0,50,session_0,64,1,Cho2017,AM + optSVM
994,0.4779999852180481,0.6832122206687927,200.0,51,session_0,64,1,Cho2017,AM + optSVM
995,0.6825000047683716,0.3949301838874817,200.0,52,session_0,64,1,Cho2017,AM + optSVM
996,0.6245977282524109,2.155414342880249,299.0,1,session_0,128,1,Grosse-Wentrup 2009,AM + optSVM
997,0.9102222323417664,0.7718921899795532,300.0,2,session_0,128,1,Grosse-Wentrup 2009,AM + optSVM
998,0.7877777814865112,1.3480019569396973,300.0,3,session_0,128,1,Grosse-Wentrup 2009,AM + optSVM
999,0.8575478792190552,0.8847206830978394,299.0,4,session_0,128,1,Grosse-Wentrup 2009,AM + optSVM
1000,0.938444435596466,0.6713024973869324,300.0,5,session_0,128,1,Grosse-Wentrup 2009,AM + optSVM
1001,0.961555540561676,0.5836566090583801,300.0,6,session_0,128,1,Grosse-Wentrup 2009,AM + optSVM
1002,0.5751110911369324,1.6555235385894775,300.0,7,session_0,128,1,Grosse-Wentrup 2009,AM + optSVM
1003,0.7682222127914429,0.9594372510910034,300.0,8,session_0,128,1,Grosse-Wentrup 2009,AM + optSVM
1004,0.7795555591583252,0.8912676572799683,299.0,9,session_0,128,1,Grosse-Wentrup 2009,AM + optSVM
1005,0.8987969160079956,0.7745770215988159,299.0,10,session_0,128,1,Grosse-Wentrup 2009,AM + optSVM
1006,0.8299999833106995,0.06334996223449707,47.0,1,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1007,0.9399999976158142,0.06322498619556427,44.0,2,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1008,0.7210000157356262,0.06414294242858888,47.0,3,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1009,0.9589999914169312,0.06229591369628906,46.0,4,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1010,0.9315000176429749,0.06283231079578401,43.0,5,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1011,0.9794999957084656,0.06558404117822647,47.0,6,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1012,0.9294999837875366,0.06469354778528214,46.0,7,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1013,0.7484999895095825,0.06328944861888885,44.0,8,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1014,0.7200000286102295,0.06305269896984099,46.0,9,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1015,0.7404999732971191,0.06521706283092499,46.0,10,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1016,0.9394999742507936,0.06537461280822754,46.0,11,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1017,0.7394999861717224,0.06521377712488174,44.0,12,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1018,0.6759999990463257,0.06535353511571884,46.0,13,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1019,0.8255000114440918,0.06477584689855576,43.0,14,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1020,0.8995000123977661,0.06413374096155168,46.0,15,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1021,0.8025000095367432,0.06483693420886992,43.0,16,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1022,0.8525000214576721,0.0646488219499588,44.0,17,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1023,0.7304999828338623,0.06551909446716309,45.0,18,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1024,0.7910000085830688,0.06563735008239746,46.0,19,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1025,0.6685000061988831,0.06421990692615509,45.0,20,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1026,0.7914999723434448,0.06602144241333008,45.0,21,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1027,0.6000000238418579,0.06691579520702362,46.0,22,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1028,0.7574999928474426,0.06717734038829802,44.0,23,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1029,0.7649999856948853,0.06361212581396103,45.0,24,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1030,0.8694999814033508,0.06372785568237305,43.0,25,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1031,1.0,0.06530127674341203,48.0,26,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1032,0.6669999957084656,0.06803922355175017,46.0,27,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1033,0.906499981880188,0.06453080475330353,44.0,28,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1034,0.9750000238418579,0.06405310332775116,46.0,29,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1035,0.7534999847412109,0.0646553486585617,45.0,30,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1036,0.7894999980926514,0.06774554401636124,44.0,31,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1037,1.0,0.06304626166820526,44.0,32,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1038,0.9875000119209292,0.06321229785680771,46.0,33,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1039,0.9204999804496764,0.06427750736474991,44.0,34,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1040,0.9499999880790708,0.061714936047792435,43.0,35,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1041,0.5789999961853027,0.07109613716602325,46.0,36,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1042,0.9269999861717224,0.06384744495153427,46.0,37,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1043,0.7574999928474426,0.06318072974681854,45.0,38,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1044,0.5975000262260437,0.06680931895971297,45.0,39,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1045,0.9265000224113464,0.06342339515686035,44.0,40,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1046,0.9574999809265136,0.06667213141918182,46.0,41,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1047,0.9235000014305116,0.06188483163714409,43.0,42,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1048,0.6625000238418579,0.06538472324609756,45.0,43,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1049,0.8040000200271606,0.06781382858753204,44.0,44,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1050,1.0,0.06317601352930069,44.0,45,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1051,0.7080000042915344,0.06510291248559953,46.0,46,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1052,0.6669999957084656,0.06795839965343475,46.0,47,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1053,0.8195000290870667,0.06440234184265138,43.0,48,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1054,0.5485000014305115,0.06707777827978134,47.0,49,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1055,0.9144999980926514,0.062050007283687585,44.0,50,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1056,0.6000000238418579,0.06828685104846954,48.0,51,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1057,0.8159999847412109,0.06719250977039337,47.0,52,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1058,0.7754999995231628,0.06362728774547577,44.0,53,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1059,0.8824999928474426,0.06569452583789825,45.0,54,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1060,0.9319999814033508,0.06381730735301971,45.0,55,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1061,0.9179999828338624,0.06340579688549043,44.0,56,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1062,0.8629999756813049,0.06526837497949599,47.0,57,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1063,0.9375,0.06282343715429306,46.0,58,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1064,0.6075000166893005,0.0682244747877121,47.0,59,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1065,0.9259999990463256,0.06398940086364746,47.0,60,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1066,0.8550000190734863,0.06380782276391983,43.0,61,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1067,0.984000027179718,0.06269435584545135,45.0,62,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1068,0.9875000119209292,0.06374015659093857,45.0,63,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1069,0.9440000057220459,0.06648588180541992,46.0,64,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1070,0.9259999990463256,0.06604137271642685,47.0,65,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1071,0.7110000252723694,0.07263116538524628,45.0,66,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1072,0.8429999947547913,0.06371273845434189,44.0,67,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1073,0.8544999957084656,0.06454791873693466,45.0,68,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1074,0.7490000128746033,0.06624360382556915,47.0,69,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1075,0.9499999880790708,0.06244950369000435,44.0,70,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1076,0.7540000081062317,0.06658635288476944,44.0,71,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1077,0.9179999828338624,0.06170520931482315,45.0,72,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1078,0.6675000190734863,0.06545152515172957,45.0,73,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1079,0.6779999732971191,0.06895279884338379,46.0,74,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1080,0.5149999856948853,0.06797218322753906,46.0,75,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1081,0.5864999890327454,0.06523289531469345,45.0,76,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1082,0.8264999985694885,0.06437702476978302,44.0,77,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1083,0.5295000076293945,0.07052898406982422,46.0,78,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1084,0.9300000071525574,0.06417808681726456,46.0,79,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1085,0.9350000023841858,0.06374206393957138,44.0,80,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1086,0.5,0.06793646514415741,45.0,81,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1087,0.8899999856948853,0.06589331477880478,44.0,82,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1088,0.8274999856948853,0.06501445919275284,45.0,83,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1089,0.4595000147819519,0.0666084736585617,46.0,84,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1090,0.9919999837875366,0.062365151941776276,45.0,85,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1091,0.9760000109672546,0.06370611488819122,46.0,86,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1092,0.5320000052452087,0.06786251068115234,44.0,87,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1093,0.6990476250648499,0.06969933211803436,60.0,88,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1094,0.8240000009536743,0.06559844315052032,50.0,89,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1095,0.8199999928474426,0.06571473926305771,45.0,90,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1096,1.0,0.06309523433446884,45.0,91,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1097,0.7222222089767456,0.08038315922021866,57.0,92,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1098,0.8815000057220459,0.06495924293994904,45.0,93,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1099,0.7985000014305115,0.06632637977600098,45.0,94,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1100,0.9875000119209292,0.06416817009449005,46.0,95,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1101,0.8029999732971191,0.06868419796228409,47.0,96,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1102,0.6474999785423279,0.06477184593677521,45.0,97,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1103,0.962000012397766,0.0662924274802208,47.0,98,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1104,0.5559999942779541,0.07030382007360457,46.0,99,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1105,0.8700000047683716,0.0619468204677105,36.0,100,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1106,0.959500014781952,0.06225252151489258,43.0,101,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1107,0.7409999966621399,0.0636533722281456,44.0,102,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1108,0.8305000066757202,0.06511583179235457,45.0,103,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1109,0.7444999814033508,0.06576313823461533,45.0,104,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1110,0.6290000081062317,0.06625141948461533,44.0,105,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1111,0.6110000014305115,0.06678123772144318,46.0,106,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1112,0.6510000228881836,0.07570505142211914,47.0,107,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1113,0.6625000238418579,0.06603837013244629,45.0,108,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1114,0.7254999876022339,0.06440849602222443,45.0,109,session_0,64,1,Physionet Motor Imagery,AM + optSVM
1115,0.6499999761581421,0.05904011800885201,20.0,1,session_0,30,3,Shin2017A,AM + optSVM
1116,0.9499999880790708,0.058144379407167435,20.0,1,session_2,30,3,Shin2017A,AM + optSVM
1117,0.8999999761581421,0.05785322189331055,20.0,1,session_4,30,3,Shin2017A,AM + optSVM
1118,1.0,0.05822772905230522,20.0,2,session_0,30,3,Shin2017A,AM + optSVM
1119,0.6499999761581421,0.05812659114599227,20.0,2,session_2,30,3,Shin2017A,AM + optSVM
1120,0.5,0.057386685162782676,20.0,2,session_4,30,3,Shin2017A,AM + optSVM
1121,0.6000000238418579,0.058269787579774864,20.0,3,session_0,30,3,Shin2017A,AM + optSVM
1122,0.699999988079071,0.0580039992928505,20.0,3,session_2,30,3,Shin2017A,AM + optSVM
1123,0.699999988079071,0.05817775800824165,20.0,3,session_4,30,3,Shin2017A,AM + optSVM
1124,0.4000000059604645,0.059508897364139564,20.0,4,session_0,30,3,Shin2017A,AM + optSVM
1125,0.6499999761581421,0.057790137827396386,20.0,4,session_2,30,3,Shin2017A,AM + optSVM
1126,0.6000000238418579,0.057817887514829636,20.0,4,session_4,30,3,Shin2017A,AM + optSVM
1127,0.6499999761581421,0.0572873130440712,20.0,5,session_0,30,3,Shin2017A,AM + optSVM
1128,0.5,0.05766849592328072,20.0,5,session_2,30,3,Shin2017A,AM + optSVM
1129,0.699999988079071,0.0581514835357666,20.0,5,session_4,30,3,Shin2017A,AM + optSVM
1130,0.8000000119209291,0.05712556838989258,20.0,6,session_0,30,3,Shin2017A,AM + optSVM
1131,0.4000000059604645,0.05710067600011825,20.0,6,session_2,30,3,Shin2017A,AM + optSVM
1132,0.44999998807907104,0.057634688913822174,20.0,6,session_4,30,3,Shin2017A,AM + optSVM
1133,0.3499999940395355,0.05740928649902344,20.0,7,session_0,30,3,Shin2017A,AM + optSVM
1134,0.6000000238418579,0.05789017677307129,20.0,7,session_2,30,3,Shin2017A,AM + optSVM
1135,0.6000000238418579,0.05729537084698678,20.0,7,session_4,30,3,Shin2017A,AM + optSVM
1136,0.75,0.05851740762591363,20.0,8,session_0,30,3,Shin2017A,AM + optSVM
1137,0.6000000238418579,0.05800085142254829,20.0,8,session_2,30,3,Shin2017A,AM + optSVM
1138,0.6000000238418579,0.057782173156738274,20.0,8,session_4,30,3,Shin2017A,AM + optSVM
1139,1.0,0.057456444948911674,20.0,9,session_0,30,3,Shin2017A,AM + optSVM
1140,0.699999988079071,0.057501554489135735,20.0,9,session_2,30,3,Shin2017A,AM + optSVM
1141,0.6499999761581421,0.05853815004229545,20.0,9,session_4,30,3,Shin2017A,AM + optSVM
1142,0.5,0.05776443332433701,20.0,10,session_0,30,3,Shin2017A,AM + optSVM
1143,0.3499999940395355,0.05784845352172852,20.0,10,session_2,30,3,Shin2017A,AM + optSVM
1144,0.10000000149011612,0.05883612483739852,20.0,10,session_4,30,3,Shin2017A,AM + optSVM
1145,0.550000011920929,0.05905642360448837,20.0,11,session_0,30,3,Shin2017A,AM + optSVM
1146,0.6499999761581421,0.05886755138635635,20.0,11,session_2,30,3,Shin2017A,AM + optSVM
1147,0.30000001192092896,0.05844197422266007,20.0,11,session_4,30,3,Shin2017A,AM + optSVM
1148,0.4000000059604645,0.058263204991817474,20.0,12,session_0,30,3,Shin2017A,AM + optSVM
1149,0.6000000238418579,0.05723266676068306,20.0,12,session_2,30,3,Shin2017A,AM + optSVM
1150,0.6499999761581421,0.05730695649981499,20.0,12,session_4,30,3,Shin2017A,AM + optSVM
1151,0.25,0.05818457528948784,20.0,13,session_0,30,3,Shin2017A,AM + optSVM
1152,0.699999988079071,0.05854787677526474,20.0,13,session_2,30,3,Shin2017A,AM + optSVM
1153,0.4000000059604645,0.05820860713720321,20.0,13,session_4,30,3,Shin2017A,AM + optSVM
1154,0.6000000238418579,0.057548902928829186,20.0,14,session_0,30,3,Shin2017A,AM + optSVM
1155,0.5,0.05886507034301758,20.0,14,session_2,30,3,Shin2017A,AM + optSVM
1156,0.6499999761581421,0.057608366012573235,20.0,14,session_4,30,3,Shin2017A,AM + optSVM
1157,0.699999988079071,0.05778946727514268,20.0,15,session_0,30,3,Shin2017A,AM + optSVM
1158,0.44999998807907104,0.05741129070520401,20.0,15,session_2,30,3,Shin2017A,AM + optSVM
1159,0.699999988079071,0.057982634752988815,20.0,15,session_4,30,3,Shin2017A,AM + optSVM
1160,0.8999999761581421,0.05764622613787651,20.0,16,session_0,30,3,Shin2017A,AM + optSVM
1161,0.9499999880790708,0.058115482330322266,20.0,16,session_2,30,3,Shin2017A,AM + optSVM
1162,0.75,0.05802550166845321,20.0,16,session_4,30,3,Shin2017A,AM + optSVM
1163,0.6000000238418579,0.058004043996334076,20.0,17,session_0,30,3,Shin2017A,AM + optSVM
1164,0.5,0.05787200853228569,20.0,17,session_2,30,3,Shin2017A,AM + optSVM
1165,0.8500000238418579,0.05890641361474992,20.0,17,session_4,30,3,Shin2017A,AM + optSVM
1166,0.8500000238418579,0.05928964540362356,20.0,18,session_0,30,3,Shin2017A,AM + optSVM
1167,0.8000000119209291,0.057294655591249466,20.0,18,session_2,30,3,Shin2017A,AM + optSVM
1168,0.5,0.05737075954675674,20.0,18,session_4,30,3,Shin2017A,AM + optSVM
1169,0.8999999761581421,0.057764768600463874,20.0,19,session_0,30,3,Shin2017A,AM + optSVM
1170,1.0,0.057589195668697364,20.0,19,session_2,30,3,Shin2017A,AM + optSVM
1171,0.75,0.05777573585510254,20.0,19,session_4,30,3,Shin2017A,AM + optSVM
1172,0.6499999761581421,0.058185674250125885,20.0,20,session_0,30,3,Shin2017A,AM + optSVM
1173,0.5,0.0582403652369976,20.0,20,session_2,30,3,Shin2017A,AM + optSVM
1174,0.20000000298023224,0.05976929515600205,20.0,20,session_4,30,3,Shin2017A,AM + optSVM
1175,0.4000000059604645,0.05906782299280167,20.0,21,session_0,30,3,Shin2017A,AM + optSVM
1176,0.699999988079071,0.058382749557495124,20.0,21,session_2,30,3,Shin2017A,AM + optSVM
1177,0.6000000238418579,0.0588504783809185,20.0,21,session_4,30,3,Shin2017A,AM + optSVM
1178,0.15000000596046448,0.05825037881731988,20.0,22,session_0,30,3,Shin2017A,AM + optSVM
1179,0.699999988079071,0.057900238782167435,20.0,22,session_2,30,3,Shin2017A,AM + optSVM
1180,0.44999998807907104,0.0585266575217247,20.0,22,session_4,30,3,Shin2017A,AM + optSVM
1181,1.0,0.0575527660548687,20.0,23,session_0,30,3,Shin2017A,AM + optSVM
1182,0.8999999761581421,0.057277821004390723,20.0,23,session_2,30,3,Shin2017A,AM + optSVM
1183,0.8999999761581421,0.05728316307067871,20.0,23,session_4,30,3,Shin2017A,AM + optSVM
1184,0.550000011920929,0.05822711065411568,20.0,24,session_0,30,3,Shin2017A,AM + optSVM
1185,0.3499999940395355,0.058470059186220176,20.0,24,session_2,30,3,Shin2017A,AM + optSVM
1186,0.4000000059604645,0.05832667276263238,20.0,24,session_4,30,3,Shin2017A,AM + optSVM
1187,0.8000000119209291,0.057286359369754784,20.0,25,session_0,30,3,Shin2017A,AM + optSVM
1188,0.9499999880790708,0.057433176785707474,20.0,25,session_2,30,3,Shin2017A,AM + optSVM
1189,0.9499999880790708,0.05673093721270561,20.0,25,session_4,30,3,Shin2017A,AM + optSVM
1190,0.699999988079071,0.05811867862939835,20.0,26,session_0,30,3,Shin2017A,AM + optSVM
1191,0.8000000119209291,0.05826826021075249,20.0,26,session_2,30,3,Shin2017A,AM + optSVM
1192,0.8999999761581421,0.05781354755163193,20.0,26,session_4,30,3,Shin2017A,AM + optSVM
1193,0.8500000238418579,0.05697488784790039,20.0,27,session_0,30,3,Shin2017A,AM + optSVM
1194,1.0,0.05685229226946833,20.0,27,session_2,30,3,Shin2017A,AM + optSVM
1195,1.0,0.056997060775756836,20.0,27,session_4,30,3,Shin2017A,AM + optSVM
1196,0.5,0.057136677205562585,20.0,28,session_0,30,3,Shin2017A,AM + optSVM
1197,0.699999988079071,0.05710706859827041,20.0,28,session_2,30,3,Shin2017A,AM + optSVM
1198,0.15000000596046448,0.057834245264530175,20.0,28,session_4,30,3,Shin2017A,AM + optSVM
1199,0.550000011920929,0.057758331298828125,20.0,29,session_0,30,3,Shin2017A,AM + optSVM
1200,0.9499999880790708,0.057306338101625436,20.0,29,session_2,30,3,Shin2017A,AM + optSVM
1201,0.30000001192092896,0.05864710733294488,20.0,29,session_4,30,3,Shin2017A,AM + optSVM
1202,0.8249999880790709,0.17378659546375275,160.0,1,session_0,60,1,Weibo 2014,AM + optSVM
1203,0.7523437738418579,0.3785111904144287,160.0,2,session_0,60,1,Weibo 2014,AM + optSVM
1204,0.688281238079071,0.3014866411685944,160.0,3,session_0,60,1,Weibo 2014,AM + optSVM
1205,0.7609375119209291,0.2677117884159088,160.0,4,session_0,60,1,Weibo 2014,AM + optSVM
1206,0.8718749880790709,0.1868191659450531,160.0,5,session_0,60,1,Weibo 2014,AM + optSVM
1207,0.844897985458374,0.2359514683485031,140.0,6,session_0,60,1,Weibo 2014,AM + optSVM
1208,0.7749999761581421,0.2149068862199784,160.0,7,session_0,60,1,Weibo 2014,AM + optSVM
1209,0.7953125238418579,0.22184935212135315,160.0,8,session_0,60,1,Weibo 2014,AM + optSVM
1210,0.9429687261581421,0.14864715933799744,160.0,9,session_0,60,1,Weibo 2014,AM + optSVM
1211,0.7429687380790709,0.2055403292179108,160.0,10,session_0,60,1,Weibo 2014,AM + optSVM
1212,0.905555546283722,0.09133825451135637,120.0,1,session_0,16,3,Zhou 2016,AM + optSVM
1213,0.8899999856948853,0.07602129131555557,100.0,1,session_1,16,3,Zhou 2016,AM + optSVM
1214,0.9079999923706056,0.08326601982116699,100.0,1,session_2,16,3,Zhou 2016,AM + optSVM
1215,0.9879999756813048,0.0653747096657753,100.0,2,session_0,16,3,Zhou 2016,AM + optSVM
1216,0.980246901512146,0.06374163925647736,90.0,2,session_1,16,3,Zhou 2016,AM + optSVM
1217,0.9959999918937684,0.06552767753601074,100.0,2,session_2,16,3,Zhou 2016,AM + optSVM
1218,0.9340000152587892,0.07897653430700302,100.0,3,session_0,16,3,Zhou 2016,AM + optSVM
1219,0.8665454387664795,0.07628283649682999,101.0,3,session_1,16,3,Zhou 2016,AM + optSVM
1220,0.843999981880188,0.08979668468236922,100.0,3,session_2,16,3,Zhou 2016,AM + optSVM
1221,0.9209876656532288,0.07204766571521759,90.0,4,session_0,16,3,Zhou 2016,AM + optSVM
1222,0.8920000195503235,0.08497905731201172,100.0,4,session_1,16,3,Zhou 2016,AM + optSVM
1223,0.962000012397766,0.069893978536129,100.0,4,session_2,16,3,Zhou 2016,AM + optSVM
1224,0.9963129162788392,0.03143253177404404,144.0,1,session_E,22,2,001-2014,CSP + LDA
1225,0.9923627972602844,0.03360729292035103,144.0,1,session_T,22,2,001-2014,CSP + LDA
1226,0.9322539567947388,0.029397774487733837,144.0,2,session_E,22,2,001-2014,CSP + LDA
1227,0.9826847910881042,0.03133649751543999,144.0,2,session_T,22,2,001-2014,CSP + LDA
1228,0.9884126782417296,0.02922210656106472,144.0,3,session_E,22,2,001-2014,CSP + LDA
1229,0.984757363796234,0.029163599014282227,144.0,3,session_T,22,2,001-2014,CSP + LDA
1230,0.9730067849159241,0.031392574310302734,144.0,4,session_E,22,2,001-2014,CSP + LDA
1231,0.7913287878036499,0.02926006354391575,144.0,4,session_T,22,2,001-2014,CSP + LDA
1232,0.8101314902305603,0.028540993109345436,144.0,5,session_E,22,2,001-2014,CSP + LDA
1233,0.619324266910553,0.02894511260092258,144.0,5,session_T,22,2,001-2014,CSP + LDA
1234,0.7851428389549255,0.028421450406312943,144.0,6,session_E,22,2,001-2014,CSP + LDA
1235,0.7903401255607605,0.029185151681303974,144.0,6,session_T,22,2,001-2014,CSP + LDA
1236,0.9908163547515868,0.029516268521547318,144.0,7,session_E,22,2,001-2014,CSP + LDA
1237,0.9794240593910216,0.029076863080263138,144.0,7,session_T,22,2,001-2014,CSP + LDA
1238,0.9696462750434875,0.030300091952085495,144.0,8,session_E,22,2,001-2014,CSP + LDA
1239,0.9612879753112792,0.02868490293622017,144.0,8,session_T,22,2,001-2014,CSP + LDA
1240,0.9896961450576782,0.02859335020184517,144.0,9,session_E,22,2,001-2014,CSP + LDA
1241,0.855351448059082,0.029003381729125977,144.0,9,session_T,22,2,001-2014,CSP + LDA
1242,0.9016052484512328,0.032869674265384674,199.0,1,session_A,13,2,001-2015,CSP + LDA
1243,0.9536052346229552,0.03306274488568306,199.0,1,session_B,13,2,001-2015,CSP + LDA
1244,0.7870262861251831,0.03286895900964737,199.0,2,session_A,13,2,001-2015,CSP + LDA
1245,0.7894473671913147,0.033334873616695404,199.0,2,session_B,13,2,001-2015,CSP + LDA
1246,0.934184193611145,0.03254866600036621,199.0,3,session_A,13,2,001-2015,CSP + LDA
1247,0.9689473509788512,0.03314156457781792,199.0,3,session_B,13,2,001-2015,CSP + LDA
1248,0.8301842212677002,0.03283105045557022,199.0,4,session_A,13,2,001-2015,CSP + LDA
1249,0.8789210319519043,0.03340315818786621,199.0,4,session_B,13,2,001-2015,CSP + LDA
1250,0.6095263361930847,0.03289294242858887,199.0,5,session_A,13,2,001-2015,CSP + LDA
1251,0.6075263023376465,0.033372163772583015,199.0,5,session_B,13,2,001-2015,CSP + LDA
1252,0.675000011920929,0.03264150768518448,199.0,6,session_A,13,2,001-2015,CSP + LDA
1253,0.7999736666679382,0.03321986272931099,199.0,6,session_B,13,2,001-2015,CSP + LDA
1254,0.7750526070594788,0.03253297880291939,199.0,7,session_A,13,2,001-2015,CSP + LDA
1255,0.7361052632331848,0.033080626279115684,199.0,7,session_B,13,2,001-2015,CSP + LDA
1256,0.636552631855011,0.033629417419433594,199.0,8,session_A,13,2,001-2015,CSP + LDA
1257,0.5821579098701477,0.034326981753110886,199.0,8,session_B,13,2,001-2015,CSP + LDA
1258,0.7937631607055664,0.03309130668640137,199.0,8,session_C,13,2,001-2015,CSP + LDA
1259,0.4532894790172577,0.03258180618286133,199.0,9,session_A,13,2,001-2015,CSP + LDA
1260,0.6703420877456665,0.03390083461999893,199.0,9,session_B,13,2,001-2015,CSP + LDA
1261,0.8404210805892944,0.03350405767560005,199.0,9,session_C,13,2,001-2015,CSP + LDA
1262,0.6171842217445374,0.0327761173248291,199.0,10,session_A,13,2,001-2015,CSP + LDA
1263,0.816631555557251,0.033541582524776466,199.0,10,session_B,13,2,001-2015,CSP + LDA
1264,0.6573420763015747,0.033093929290771484,199.0,10,session_C,13,2,001-2015,CSP + LDA
1265,0.6541578769683838,0.032626867294311516,199.0,11,session_A,13,2,001-2015,CSP + LDA
1266,0.8790526390075684,0.03317651897668838,199.0,11,session_B,13,2,001-2015,CSP + LDA
1267,0.8173421025276184,0.03313479572534561,199.0,11,session_C,13,2,001-2015,CSP + LDA
1268,0.7327894568443298,0.03334856033325195,199.0,12,session_A,13,2,001-2015,CSP + LDA
1269,0.8347894549369812,0.03337211534380913,199.0,12,session_B,13,2,001-2015,CSP + LDA
1270,0.8140624761581421,0.02867550775408745,160.0,1,session_0,15,1,002-2014,CSP + LDA
1271,0.9125000238418579,0.032233573496341705,160.0,2,session_0,15,1,002-2014,CSP + LDA
1272,1.0,0.028887176886200905,160.0,3,session_0,15,1,002-2014,CSP + LDA
1273,0.9437500238418579,0.028759812936186787,160.0,4,session_0,15,1,002-2014,CSP + LDA
1274,0.8562499880790709,0.029002094641327858,160.0,5,session_0,15,1,002-2014,CSP + LDA
1275,0.8054687380790709,0.028724480420351032,160.0,6,session_0,15,1,002-2014,CSP + LDA
1276,0.9601562619209292,0.02877197228372097,160.0,7,session_0,15,1,002-2014,CSP + LDA
1277,0.9734374880790708,0.028635073453187943,160.0,8,session_0,15,1,002-2014,CSP + LDA
1278,0.9437500238418579,0.02872791327536106,160.0,9,session_0,15,1,002-2014,CSP + LDA
1279,0.7093750238418579,0.029318522661924362,160.0,10,session_0,15,1,002-2014,CSP + LDA
1280,0.890625,0.028699826449155807,160.0,11,session_0,15,1,002-2014,CSP + LDA
1281,0.8406249880790709,0.028718281537294388,160.0,12,session_0,15,1,002-2014,CSP + LDA
1282,0.7234374880790709,0.028681183233857155,160.0,13,session_0,15,1,002-2014,CSP + LDA
1283,0.617968738079071,0.02871260605752468,160.0,14,session_0,15,1,002-2014,CSP + LDA
1284,0.8833333253860474,0.014207410626113415,120.0,1,session_0,3,5,004-2014,CSP + LDA
1285,0.7250000238418579,0.014865636825561525,120.0,1,session_1,3,5,004-2014,CSP + LDA
1286,0.8882812261581421,0.01950869522988796,160.0,1,session_2,3,5,004-2014,CSP + LDA
1287,0.9343749880790708,0.018927335739135742,160.0,1,session_3,3,5,004-2014,CSP + LDA
1288,0.8140624761581421,0.01897663995623589,160.0,1,session_4,3,5,004-2014,CSP + LDA
1289,0.6972222328186035,0.014443921856582163,120.0,2,session_0,3,5,004-2014,CSP + LDA
1290,0.706944465637207,0.01546864490956068,120.0,2,session_1,3,5,004-2014,CSP + LDA
1291,0.6328125,0.018772507086396217,160.0,2,session_2,3,5,004-2014,CSP + LDA
1292,0.6416666507720947,0.015015077777206898,120.0,2,session_3,3,5,004-2014,CSP + LDA
1293,0.5687500238418579,0.01886725425720215,160.0,2,session_4,3,5,004-2014,CSP + LDA
1294,0.6069444417953491,0.014083337970077991,120.0,3,session_0,3,5,004-2014,CSP + LDA
1295,0.6194444298744202,0.014837408438324928,120.0,3,session_1,3,5,004-2014,CSP + LDA
1296,0.3984375,0.01882820203900337,160.0,3,session_2,3,5,004-2014,CSP + LDA
1297,0.5546875,0.01879673078656197,160.0,3,session_3,3,5,004-2014,CSP + LDA
1298,0.6507812738418579,0.0187972541898489,160.0,3,session_4,3,5,004-2014,CSP + LDA
1299,0.9527778029441832,0.014204025268554688,120.0,4,session_0,3,5,004-2014,CSP + LDA
1300,0.9581632614135742,0.017346572130918503,140.0,4,session_1,3,5,004-2014,CSP + LDA
1301,1.0,0.01880345307290554,160.0,4,session_2,3,5,004-2014,CSP + LDA
1302,0.9984375238418579,0.018578290939331055,160.0,4,session_3,3,5,004-2014,CSP + LDA
1303,0.984375,0.019463300704956055,160.0,4,session_4,3,5,004-2014,CSP + LDA
1304,0.6180555820465088,0.014346837997436525,120.0,5,session_0,3,5,004-2014,CSP + LDA
1305,0.8265306353569031,0.017184734344482422,140.0,5,session_1,3,5,004-2014,CSP + LDA
1306,0.95703125,0.01919751241803169,160.0,5,session_2,3,5,004-2014,CSP + LDA
1307,0.9624999761581421,0.019021462649106983,160.0,5,session_3,3,5,004-2014,CSP + LDA
1308,0.8617187738418579,0.018952082842588425,160.0,5,session_4,3,5,004-2014,CSP + LDA
1309,0.8069444298744202,0.014394235797226429,120.0,6,session_0,3,5,004-2014,CSP + LDA
1310,0.8402777910232544,0.014954852871596813,120.0,6,session_1,3,5,004-2014,CSP + LDA
1311,0.8289062380790709,0.018890190869569785,160.0,6,session_2,3,5,004-2014,CSP + LDA
1312,0.9304687380790708,0.018877888098359108,160.0,6,session_3,3,5,004-2014,CSP + LDA
1313,0.9421874880790708,0.01889877393841744,160.0,6,session_4,3,5,004-2014,CSP + LDA
1314,0.7263888716697693,0.014311122708022594,120.0,7,session_0,3,5,004-2014,CSP + LDA
1315,0.6527777910232544,0.014953422360122204,120.0,7,session_1,3,5,004-2014,CSP + LDA
1316,0.9234374761581421,0.018881702795624733,160.0,7,session_2,3,5,004-2014,CSP + LDA
1317,0.7992187738418579,0.01895074918866157,160.0,7,session_3,3,5,004-2014,CSP + LDA
1318,0.8570312261581421,0.019211243838071827,160.0,7,session_4,3,5,004-2014,CSP + LDA
1319,0.6937500238418579,0.017959117889404297,160.0,8,session_0,3,5,004-2014,CSP + LDA
1320,0.7166666388511658,0.0147850988432765,120.0,8,session_1,3,5,004-2014,CSP + LDA
1321,0.9390624761581421,0.01896028593182564,160.0,8,session_2,3,5,004-2014,CSP + LDA
1322,0.9304687380790708,0.01881861686706543,160.0,8,session_3,3,5,004-2014,CSP + LDA
1323,0.9765625,0.018883418291807168,160.0,8,session_4,3,5,004-2014,CSP + LDA
1324,0.7388888597488403,0.01430211029946804,120.0,9,session_0,3,5,004-2014,CSP + LDA
1325,0.6527777910232544,0.015064668841660024,120.0,9,session_1,3,5,004-2014,CSP + LDA
1326,0.91015625,0.018968963995575905,160.0,9,session_2,3,5,004-2014,CSP + LDA
1327,0.9476562738418579,0.019265985116362568,160.0,9,session_3,3,5,004-2014,CSP + LDA
1328,0.9210937619209292,0.01947703398764133,160.0,9,session_4,3,5,004-2014,CSP + LDA
1329,0.5625,0.025641154497861862,80.0,1,session_0,30,2,004-2015,CSP + LDA
1330,0.643750011920929,0.025651264935731888,80.0,1,session_1,30,2,004-2015,CSP + LDA
1331,0.48124998807907104,0.025252103805541992,80.0,2,session_0,30,2,004-2015,CSP + LDA
1332,0.628125011920929,0.027551840990781784,80.0,2,session_1,30,2,004-2015,CSP + LDA
1333,0.534375011920929,0.026022911071777344,80.0,3,session_0,30,2,004-2015,CSP + LDA
1334,0.518750011920929,0.026007747277617455,80.0,3,session_1,30,2,004-2015,CSP + LDA
1335,0.559374988079071,0.026675129309296608,80.0,4,session_0,30,2,004-2015,CSP + LDA
1336,0.6489796042442322,0.023665953427553173,70.0,4,session_1,30,2,004-2015,CSP + LDA
1337,0.8500000238418579,0.02526068687438965,80.0,5,session_0,30,2,004-2015,CSP + LDA
1338,0.612500011920929,0.02578163146972656,80.0,5,session_1,30,2,004-2015,CSP + LDA
1339,0.41874998807907104,0.02505240403115749,80.0,6,session_0,30,2,004-2015,CSP + LDA
1340,0.543749988079071,0.02581009827554226,80.0,6,session_1,30,2,004-2015,CSP + LDA
1341,0.5843750238418579,0.026421213522553444,80.0,7,session_0,30,2,004-2015,CSP + LDA
1342,0.5020408034324646,0.024327993392944336,70.0,7,session_1,30,2,004-2015,CSP + LDA
1343,0.515625,0.0253174789249897,80.0,8,session_0,30,2,004-2015,CSP + LDA
1344,0.46875,0.025618981570005417,80.0,8,session_1,30,2,004-2015,CSP + LDA
1345,0.453125,0.02554955519735813,80.0,9,session_0,30,2,004-2015,CSP + LDA
1346,0.6499999761581421,0.025832939893007282,80.0,9,session_1,30,2,004-2015,CSP + LDA
1347,0.625,0.011244011111557484,40.0,1,session_0,16,1,Alexandre Motor Imagery,CSP + LDA
1348,0.8125,0.012983465567231178,40.0,2,session_0,16,1,Alexandre Motor Imagery,CSP + LDA
1349,0.8999999761581421,0.013253545388579369,40.0,3,session_0,16,1,Alexandre Motor Imagery,CSP + LDA
1350,0.8999999761581421,0.009113025851547718,40.0,4,session_0,16,1,Alexandre Motor Imagery,CSP + LDA
1351,0.75,0.013084840960800648,40.0,5,session_0,16,1,Alexandre Motor Imagery,CSP + LDA
1352,0.625,0.008931970223784447,40.0,6,session_0,16,1,Alexandre Motor Imagery,CSP + LDA
1353,1.0,0.00993642769753933,40.0,7,session_0,16,1,Alexandre Motor Imagery,CSP + LDA
1354,0.9499999880790708,0.01825418509542942,40.0,8,session_0,16,1,Alexandre Motor Imagery,CSP + LDA
1355,0.8920000195503235,0.06995515525341034,200.0,1,session_0,64,1,Cho2017,CSP + LDA
1356,0.5889999866485596,0.0682973861694336,200.0,2,session_0,64,1,Cho2017,CSP + LDA
1357,0.9070000052452089,0.06992325931787491,200.0,3,session_0,64,1,Cho2017,CSP + LDA
1358,0.8600000143051147,0.06812014430761337,200.0,4,session_0,64,1,Cho2017,CSP + LDA
1359,0.8460000157356262,0.06852126121520996,200.0,5,session_0,64,1,Cho2017,CSP + LDA
1360,0.9200000166893004,0.06920170783996582,200.0,6,session_0,64,1,Cho2017,CSP + LDA
1361,0.5729166865348816,0.08357186615467073,240.0,7,session_0,64,1,Cho2017,CSP + LDA
1362,0.6025000214576721,0.06953559070825578,200.0,8,session_0,64,1,Cho2017,CSP + LDA
1363,0.7565972208976746,0.08408637344837189,240.0,9,session_0,64,1,Cho2017,CSP + LDA
1364,0.8140000104904175,0.07020692527294159,200.0,10,session_0,64,1,Cho2017,CSP + LDA
1365,0.7684999704360962,0.07042422145605087,200.0,11,session_0,64,1,Cho2017,CSP + LDA
1366,0.75,0.06970534473657608,200.0,12,session_0,64,1,Cho2017,CSP + LDA
1367,0.7739999890327454,0.06929107010364532,200.0,13,session_0,64,1,Cho2017,CSP + LDA
1368,0.9975000023841858,0.06860943138599396,200.0,14,session_0,64,1,Cho2017,CSP + LDA
1369,0.8169999718666077,0.06893162429332733,200.0,15,session_0,64,1,Cho2017,CSP + LDA
1370,0.5945000052452087,0.068506620824337,200.0,16,session_0,64,1,Cho2017,CSP + LDA
1371,0.4684999883174896,0.06895856559276581,200.0,17,session_0,64,1,Cho2017,CSP + LDA
1372,0.6995000243186951,0.07278528064489365,200.0,18,session_0,64,1,Cho2017,CSP + LDA
1373,0.6140000224113464,0.06966519355773926,200.0,19,session_0,64,1,Cho2017,CSP + LDA
1374,0.8100000023841858,0.06926174461841582,200.0,20,session_0,64,1,Cho2017,CSP + LDA
1375,0.784500002861023,0.06888866424560547,200.0,21,session_0,64,1,Cho2017,CSP + LDA
1376,0.5864999890327454,0.06874251365661621,200.0,22,session_0,64,1,Cho2017,CSP + LDA
1377,0.9020000100135804,0.06965623050928116,200.0,23,session_0,64,1,Cho2017,CSP + LDA
1378,0.703000009059906,0.07715845108032228,200.0,24,session_0,64,1,Cho2017,CSP + LDA
1379,0.7599999904632568,0.06789664924144745,200.0,25,session_0,64,1,Cho2017,CSP + LDA
1380,0.6610000133514404,0.07120509445667267,200.0,26,session_0,64,1,Cho2017,CSP + LDA
1381,0.7014999985694885,0.06864223629236221,200.0,27,session_0,64,1,Cho2017,CSP + LDA
1382,0.5839999914169312,0.0685189738869667,200.0,28,session_0,64,1,Cho2017,CSP + LDA
1383,0.5485000014305115,0.06853747367858888,200.0,29,session_0,64,1,Cho2017,CSP + LDA
1384,0.6420000195503235,0.06892666965723038,200.0,30,session_0,64,1,Cho2017,CSP + LDA
1385,0.7935000061988831,0.06892089545726776,200.0,31,session_0,64,1,Cho2017,CSP + LDA
1386,0.671999990940094,0.06920914351940155,200.0,33,session_0,64,1,Cho2017,CSP + LDA
1387,0.5509999990463257,0.07006430625915527,200.0,34,session_0,64,1,Cho2017,CSP + LDA
1388,0.92849999666214,0.06786670535802841,200.0,35,session_0,64,1,Cho2017,CSP + LDA
1389,0.640500009059906,0.06931285560131073,200.0,36,session_0,64,1,Cho2017,CSP + LDA
1390,0.7854999899864197,0.06933770328760147,200.0,37,session_0,64,1,Cho2017,CSP + LDA
1391,0.5709999799728394,0.06902170181274414,200.0,38,session_0,64,1,Cho2017,CSP + LDA
1392,0.7475000023841858,0.06863532215356828,200.0,39,session_0,64,1,Cho2017,CSP + LDA
1393,0.5224999785423279,0.06943821907043457,200.0,40,session_0,64,1,Cho2017,CSP + LDA
1394,0.9434999823570251,0.06884665787220001,200.0,41,session_0,64,1,Cho2017,CSP + LDA
1395,0.5475000143051147,0.06847772747278214,200.0,42,session_0,64,1,Cho2017,CSP + LDA
1396,0.9950000047683716,0.06882257759571075,200.0,43,session_0,64,1,Cho2017,CSP + LDA
1397,0.7595000267028809,0.06926121562719345,200.0,44,session_0,64,1,Cho2017,CSP + LDA
1398,0.5625,0.08086924254894258,200.0,45,session_0,64,1,Cho2017,CSP + LDA
1399,0.6309999823570251,0.06901006400585175,200.0,47,session_0,64,1,Cho2017,CSP + LDA
1400,0.7384999990463257,0.06880183517932892,200.0,48,session_0,64,1,Cho2017,CSP + LDA
1401,0.9254999756813048,0.06890382617712021,200.0,50,session_0,64,1,Cho2017,CSP + LDA
1402,0.5910000205039978,0.06950654834508896,200.0,51,session_0,64,1,Cho2017,CSP + LDA
1403,0.7584999799728394,0.06869926303625107,200.0,52,session_0,64,1,Cho2017,CSP + LDA
1404,0.5747126340866089,0.4683416485786438,299.0,1,session_0,128,1,Grosse-Wentrup 2009,CSP + LDA
1405,0.5775555372238159,0.4713451862335205,300.0,2,session_0,128,1,Grosse-Wentrup 2009,CSP + LDA
1406,0.9886666536331176,0.484630435705185,300.0,3,session_0,128,1,Grosse-Wentrup 2009,CSP + LDA
1407,0.9970651268959044,0.4680342078208923,299.0,4,session_0,128,1,Grosse-Wentrup 2009,CSP + LDA
1408,0.9502221941947936,0.4708574712276459,300.0,5,session_0,128,1,Grosse-Wentrup 2009,CSP + LDA
1409,0.9826666712760924,0.4761733412742615,300.0,6,session_0,128,1,Grosse-Wentrup 2009,CSP + LDA
1410,0.5,0.4819949567317962,300.0,7,session_0,128,1,Grosse-Wentrup 2009,CSP + LDA
1411,0.5199999809265137,0.4749014377593994,300.0,8,session_0,128,1,Grosse-Wentrup 2009,CSP + LDA
1412,0.7918927073478699,0.4670736193656922,299.0,9,session_0,128,1,Grosse-Wentrup 2009,CSP + LDA
1413,0.7118390798568726,0.4695906639099121,299.0,10,session_0,128,1,Grosse-Wentrup 2009,CSP + LDA
1414,0.9819999933242798,0.02031116560101509,47.0,1,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1415,0.9269999861717224,0.0201891902834177,44.0,2,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1416,0.9760000109672546,0.020336437970399857,47.0,3,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1417,0.8585000038146973,0.020368050783872604,46.0,4,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1418,0.8165000081062317,0.019097566604614258,43.0,5,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1419,0.9639999866485596,0.020582247525453568,47.0,6,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1420,0.984000027179718,0.01993432082235813,46.0,7,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1421,0.9589999914169312,0.01975412294268608,44.0,8,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1422,0.8554999828338623,0.02136688306927681,46.0,9,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1423,0.9269999861717224,0.02037033997476101,46.0,10,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1424,0.9760000109672546,0.02050929144024849,46.0,11,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1425,0.9900000095367432,0.019356632605195045,44.0,12,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1426,0.8270000219345093,0.02050666883587837,46.0,13,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1427,0.9570000171661376,0.02017421647906304,43.0,14,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1428,0.8264999985694885,0.02018327638506889,46.0,15,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1429,0.7720000147819519,0.019136667251586914,43.0,16,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1430,0.8594999909400941,0.019509553909301758,44.0,17,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1431,0.8970000147819519,0.02014946937561035,45.0,18,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1432,0.6554999947547913,0.019991541281342503,46.0,19,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1433,0.5164999961853027,0.021119546145200733,45.0,20,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1434,0.9474999904632568,0.01974964141845703,45.0,21,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1435,0.7394999861717224,0.020702313631773,46.0,22,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1436,0.7005000114440918,0.022275209426879883,44.0,23,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1437,0.8320000171661377,0.02169322967529297,45.0,24,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1438,0.959500014781952,0.019319677725434303,43.0,25,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1439,0.7829999923706055,0.020696545019745827,48.0,26,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1440,0.6850000023841858,0.019908476620912552,46.0,27,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1441,0.9555000066757202,0.019628573209047318,44.0,28,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1442,1.0,0.02020974084734917,46.0,29,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1443,0.8615000247955322,0.01985983923077584,45.0,30,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1444,0.9509999752044678,0.019365310668945312,44.0,31,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1445,0.9440000057220459,0.019547175616025925,44.0,32,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1446,1.0,0.020742464810609814,46.0,33,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1447,1.0,0.019641876220703125,44.0,34,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1448,1.0,0.01919102668762207,43.0,35,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1449,0.9315000176429749,0.020086955279111862,46.0,36,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1450,0.8870000243186951,0.019861459732055664,46.0,37,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1451,0.8259999752044678,0.019741058349609368,45.0,38,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1452,0.6545000076293945,0.01984519883990288,45.0,39,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1453,0.7839999794960022,0.02051067352294922,44.0,40,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1454,1.0,0.0198835376650095,46.0,41,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1455,1.0,0.02468380890786648,43.0,42,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1456,0.8794999718666077,0.02022290229797364,45.0,43,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1457,0.8084999918937683,0.01938257180154324,44.0,44,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1458,1.0,0.019408369436860085,44.0,45,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1459,0.9279999732971193,0.02004289627075196,46.0,46,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1460,1.0,0.02031106874346733,46.0,47,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1461,1.0,0.018988322466611862,43.0,48,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1462,0.8730000257492065,0.021005678921937943,47.0,49,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1463,0.9294999837875366,0.02377252653241157,44.0,50,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1464,0.6940000057220459,0.02134113386273384,48.0,51,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1465,0.871999979019165,0.02106871642172337,47.0,52,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1466,0.9394999742507936,0.019634103402495384,44.0,53,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1467,0.9545000195503236,0.019922208040952682,45.0,54,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1468,1.0,0.019588852301239967,45.0,55,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1469,0.8999999761581421,0.019649172201752663,44.0,56,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1470,0.7684999704360962,0.020632315427064896,47.0,57,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1471,0.9259999990463256,0.02011299133300781,46.0,58,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1472,0.6395000219345093,0.020224522799253464,47.0,59,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1473,0.8824999928474426,0.020584821701049805,47.0,60,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1474,0.9750000238418579,0.018993377685546875,43.0,61,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1475,1.0,0.019959831610322,45.0,62,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1476,1.0,0.021179532632231712,45.0,63,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1477,0.8629999756813049,0.020975161343812943,46.0,64,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1478,0.9100000262260436,0.020366620272398,47.0,65,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1479,0.9499999880790708,0.02052435837686062,45.0,66,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1480,0.8450000286102295,0.01958932913839817,44.0,67,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1481,1.0,0.01991877518594265,45.0,68,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1482,0.9445000290870668,0.0203733928501606,47.0,69,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1483,1.0,0.019672822207212448,44.0,70,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1484,0.9499999880790708,0.019902467727661133,44.0,71,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1485,0.9455000162124634,0.02057938650250435,45.0,72,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1486,0.9020000100135804,0.01988210715353489,45.0,73,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1487,0.7444999814033508,0.020702172070741653,46.0,74,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1488,0.8084999918937683,0.01988997496664524,46.0,75,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1489,0.8809999823570251,0.01989030838012696,45.0,76,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1490,0.8299999833106995,0.01961064338684082,44.0,77,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1491,0.7835000157356262,0.021078109741210938,46.0,78,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1492,0.8475000262260437,0.0199013240635395,46.0,79,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1493,1.0,0.019608736038208008,44.0,80,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1494,0.8924999833106995,0.020183324813842773,45.0,81,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1495,0.8790000081062317,0.019262218847870827,44.0,82,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1496,0.9039999842643738,0.020062685012817383,45.0,83,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1497,0.5665000081062317,0.02097883261740208,46.0,84,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1498,0.9315000176429749,0.022315789014101032,45.0,85,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1499,0.7049999833106995,0.01993255689740181,46.0,86,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1500,0.7904999852180481,0.023038148880004883,44.0,87,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1501,0.7436507940292358,0.024687338620424267,60.0,88,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1502,0.7440000176429749,0.02124166488647461,50.0,89,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1503,0.9294999837875366,0.0196404941380024,45.0,90,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1504,1.0,0.0207974910736084,45.0,91,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1505,0.7811111211776733,0.02336292341351509,57.0,92,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1506,0.9315000176429749,0.020054912194609642,45.0,93,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1507,0.9384999871253968,0.01995544508099556,45.0,94,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1508,1.0,0.020156670361757282,46.0,95,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1509,0.8105000257492065,0.020574187859892845,47.0,96,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1510,0.7979999780654907,0.019941378384828568,45.0,97,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1511,0.9800000190734864,0.02040996588766575,47.0,98,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1512,0.9409999847412108,0.020483065396547318,46.0,99,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1513,1.0,0.01671314239501953,36.0,100,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1514,0.8834999799728394,0.0191190242767334,43.0,101,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1515,0.906499981880188,0.01944756507873535,44.0,102,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1516,0.9700000286102296,0.020649958401918408,45.0,103,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1517,0.8709999918937683,0.020459938794374462,45.0,104,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1518,0.6930000185966492,0.019530678167939186,44.0,105,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1519,0.8389999866485596,0.02020754851400852,46.0,106,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1520,0.7404999732971191,0.020911026746034626,47.0,107,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1521,0.6389999985694885,0.0198806282132864,45.0,108,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1522,0.8379999995231628,0.02217340469360352,45.0,109,session_0,64,1,Physionet Motor Imagery,CSP + LDA
1523,0.75,0.010974263772368431,20.0,1,session_0,30,3,Shin2017A,CSP + LDA
1524,0.9499999880790708,0.011425638571381569,20.0,1,session_2,30,3,Shin2017A,CSP + LDA
1525,0.550000011920929,0.011175727471709251,20.0,1,session_4,30,3,Shin2017A,CSP + LDA
1526,0.8999999761581421,0.010827923193573952,20.0,2,session_0,30,3,Shin2017A,CSP + LDA
1527,0.8000000119209291,0.010715246200561523,20.0,2,session_2,30,3,Shin2017A,CSP + LDA
1528,0.75,0.011319255456328392,20.0,2,session_4,30,3,Shin2017A,CSP + LDA
1529,0.6000000238418579,0.010767078027129172,20.0,3,session_0,30,3,Shin2017A,CSP + LDA
1530,1.0,0.011146497912704945,20.0,3,session_2,30,3,Shin2017A,CSP + LDA
1531,0.8000000119209291,0.010678577236831188,20.0,3,session_4,30,3,Shin2017A,CSP + LDA
1532,0.4000000059604645,0.01092152576893568,20.0,4,session_0,30,3,Shin2017A,CSP + LDA
1533,0.8999999761581421,0.011064481921494007,20.0,4,session_2,30,3,Shin2017A,CSP + LDA
1534,0.8000000119209291,0.01091752015054226,20.0,4,session_4,30,3,Shin2017A,CSP + LDA
1535,0.44999998807907104,0.01141967810690403,20.0,5,session_0,30,3,Shin2017A,CSP + LDA
1536,0.3499999940395355,0.011352729983627796,20.0,5,session_2,30,3,Shin2017A,CSP + LDA
1537,0.9499999880790708,0.011688518337905407,20.0,5,session_4,30,3,Shin2017A,CSP + LDA
1538,0.8000000119209291,0.010712099261581898,20.0,6,session_0,30,3,Shin2017A,CSP + LDA
1539,0.25,0.011418676003813744,20.0,6,session_2,30,3,Shin2017A,CSP + LDA
1540,0.5,0.011969471350312231,20.0,6,session_4,30,3,Shin2017A,CSP + LDA
1541,0.6499999761581421,0.010825300589203836,20.0,7,session_0,30,3,Shin2017A,CSP + LDA
1542,0.8000000119209291,0.011315489187836649,20.0,7,session_2,30,3,Shin2017A,CSP + LDA
1543,0.5,0.011404561810195446,20.0,7,session_4,30,3,Shin2017A,CSP + LDA
1544,0.8000000119209291,0.010738993063569069,20.0,8,session_0,30,3,Shin2017A,CSP + LDA
1545,0.8000000119209291,0.01129164732992649,20.0,8,session_2,30,3,Shin2017A,CSP + LDA
1546,0.8999999761581421,0.011131381615996359,20.0,8,session_4,30,3,Shin2017A,CSP + LDA
1547,1.0,0.01160750351846218,20.0,9,session_0,30,3,Shin2017A,CSP + LDA
1548,1.0,0.011357402428984642,20.0,9,session_2,30,3,Shin2017A,CSP + LDA
1549,1.0,0.011099576950073242,20.0,9,session_4,30,3,Shin2017A,CSP + LDA
1550,0.6000000238418579,0.010868405923247336,20.0,10,session_0,30,3,Shin2017A,CSP + LDA
1551,0.8000000119209291,0.01099319476634264,20.0,10,session_2,30,3,Shin2017A,CSP + LDA
1552,0.8500000238418579,0.0115210535004735,20.0,10,session_4,30,3,Shin2017A,CSP + LDA
1553,0.699999988079071,0.010711717419326305,20.0,11,session_0,30,3,Shin2017A,CSP + LDA
1554,0.550000011920929,0.011029672808945179,20.0,11,session_2,30,3,Shin2017A,CSP + LDA
1555,0.6499999761581421,0.01139159221202135,20.0,11,session_4,30,3,Shin2017A,CSP + LDA
1556,0.44999998807907104,0.011313438415527344,20.0,12,session_0,30,3,Shin2017A,CSP + LDA
1557,0.3499999940395355,0.01222462672740221,20.0,12,session_2,30,3,Shin2017A,CSP + LDA
1558,0.550000011920929,0.011397218331694605,20.0,12,session_4,30,3,Shin2017A,CSP + LDA
1559,0.8000000119209291,0.01093368511646986,20.0,13,session_0,30,3,Shin2017A,CSP + LDA
1560,0.8999999761581421,0.011846398934721948,20.0,13,session_2,30,3,Shin2017A,CSP + LDA
1561,0.75,0.01254348736256361,20.0,13,session_4,30,3,Shin2017A,CSP + LDA
1562,0.6499999761581421,0.01095294952392578,20.0,14,session_0,30,3,Shin2017A,CSP + LDA
1563,0.699999988079071,0.013585949316620828,20.0,14,session_2,30,3,Shin2017A,CSP + LDA
1564,0.6499999761581421,0.011969899758696556,20.0,14,session_4,30,3,Shin2017A,CSP + LDA
1565,0.699999988079071,0.010821151547133923,20.0,15,session_0,30,3,Shin2017A,CSP + LDA
1566,0.6499999761581421,0.011175918392837048,20.0,15,session_2,30,3,Shin2017A,CSP + LDA
1567,0.8999999761581421,0.011107349768280985,20.0,15,session_4,30,3,Shin2017A,CSP + LDA
1568,1.0,0.01140751875936985,20.0,16,session_0,30,3,Shin2017A,CSP + LDA
1569,1.0,0.011243486776947977,20.0,16,session_2,30,3,Shin2017A,CSP + LDA
1570,1.0,0.011231946758925915,20.0,16,session_4,30,3,Shin2017A,CSP + LDA
1571,0.9499999880790708,0.01116332970559597,20.0,17,session_0,30,3,Shin2017A,CSP + LDA
1572,0.9499999880790708,0.010958242230117321,20.0,17,session_2,30,3,Shin2017A,CSP + LDA
1573,0.8500000238418579,0.011035585775971413,20.0,17,session_4,30,3,Shin2017A,CSP + LDA
1574,0.3499999940395355,0.011143875308334827,20.0,18,session_0,30,3,Shin2017A,CSP + LDA
1575,0.75,0.011271667666733265,20.0,18,session_2,30,3,Shin2017A,CSP + LDA
1576,0.6499999761581421,0.010864973068237305,20.0,18,session_4,30,3,Shin2017A,CSP + LDA
1577,1.0,0.011101293377578259,20.0,19,session_0,30,3,Shin2017A,CSP + LDA
1578,1.0,0.011431408114731312,20.0,19,session_2,30,3,Shin2017A,CSP + LDA
1579,1.0,0.010897922329604626,20.0,19,session_4,30,3,Shin2017A,CSP + LDA
1580,0.699999988079071,0.010803890414536,20.0,20,session_0,30,3,Shin2017A,CSP + LDA
1581,1.0,0.010812759399414062,20.0,20,session_2,30,3,Shin2017A,CSP + LDA
1582,0.8000000119209291,0.0113677978515625,20.0,20,session_4,30,3,Shin2017A,CSP + LDA
1583,0.8000000119209291,0.010913705453276634,20.0,21,session_0,30,3,Shin2017A,CSP + LDA
1584,0.6000000238418579,0.010996198281645777,20.0,21,session_2,30,3,Shin2017A,CSP + LDA
1585,0.8500000238418579,0.011160707101225851,20.0,21,session_4,30,3,Shin2017A,CSP + LDA
1586,0.25,0.01083836518228054,20.0,22,session_0,30,3,Shin2017A,CSP + LDA
1587,0.75,0.011175250634551048,20.0,22,session_2,30,3,Shin2017A,CSP + LDA
1588,0.44999998807907104,0.010941552929580212,20.0,22,session_4,30,3,Shin2017A,CSP + LDA
1589,1.0,0.01112818717956543,20.0,23,session_0,30,3,Shin2017A,CSP + LDA
1590,0.8999999761581421,0.01094818115234375,20.0,23,session_2,30,3,Shin2017A,CSP + LDA
1591,0.8000000119209291,0.011335611343383787,20.0,23,session_4,30,3,Shin2017A,CSP + LDA
1592,0.6499999761581421,0.01071839313954115,20.0,24,session_0,30,3,Shin2017A,CSP + LDA
1593,0.44999998807907104,0.01107168197631836,20.0,24,session_2,30,3,Shin2017A,CSP + LDA
1594,0.4000000059604645,0.011131620034575462,20.0,24,session_4,30,3,Shin2017A,CSP + LDA
1595,0.75,0.01076598186045885,20.0,25,session_0,30,3,Shin2017A,CSP + LDA
1596,1.0,0.010818863287568092,20.0,25,session_2,30,3,Shin2017A,CSP + LDA
1597,1.0,0.01075277291238308,20.0,25,session_4,30,3,Shin2017A,CSP + LDA
1598,1.0,0.010772228240966795,20.0,26,session_0,30,3,Shin2017A,CSP + LDA
1599,0.9499999880790708,0.010830163955688477,20.0,26,session_2,30,3,Shin2017A,CSP + LDA
1600,1.0,0.011667204089462757,20.0,26,session_4,30,3,Shin2017A,CSP + LDA
1601,0.8000000119209291,0.011016845703125,20.0,27,session_0,30,3,Shin2017A,CSP + LDA
1602,1.0,0.010874127969145777,20.0,27,session_2,30,3,Shin2017A,CSP + LDA
1603,1.0,0.011497735977172852,20.0,27,session_4,30,3,Shin2017A,CSP + LDA
1604,0.6000000238418579,0.011274767108261585,20.0,28,session_0,30,3,Shin2017A,CSP + LDA
1605,0.75,0.011113119311630726,20.0,28,session_2,30,3,Shin2017A,CSP + LDA
1606,0.44999998807907104,0.01160106621682644,20.0,28,session_4,30,3,Shin2017A,CSP + LDA
1607,0.75,0.01073455810546875,20.0,29,session_0,30,3,Shin2017A,CSP + LDA
1608,0.8999999761581421,0.01079249382019043,20.0,29,session_2,30,3,Shin2017A,CSP + LDA
1609,0.699999988079071,0.010941267013549805,20.0,29,session_4,30,3,Shin2017A,CSP + LDA
1610,0.9289062619209292,0.079132080078125,160.0,1,session_0,60,1,Weibo 2014,CSP + LDA
1611,0.8203125,0.06358318030834198,160.0,2,session_0,60,1,Weibo 2014,CSP + LDA
1612,0.8812500238418579,0.0644405335187912,160.0,3,session_0,60,1,Weibo 2014,CSP + LDA
1613,0.9320312738418579,0.06445088237524033,160.0,4,session_0,60,1,Weibo 2014,CSP + LDA
1614,0.97265625,0.06536378711462021,160.0,5,session_0,60,1,Weibo 2014,CSP + LDA
1615,0.9183673262596128,0.05680956691503525,140.0,6,session_0,60,1,Weibo 2014,CSP + LDA
1616,0.80859375,0.06390080600976944,160.0,7,session_0,60,1,Weibo 2014,CSP + LDA
1617,0.984375,0.06393308937549591,160.0,8,session_0,60,1,Weibo 2014,CSP + LDA
1618,0.9968749880790708,0.06477942317724228,160.0,9,session_0,60,1,Weibo 2014,CSP + LDA
1619,0.9070312380790708,0.06417298316955566,160.0,10,session_0,60,1,Weibo 2014,CSP + LDA
1620,0.9125000238418579,0.023699617013335228,120.0,1,session_0,16,3,Zhou 2016,CSP + LDA
1621,0.8659999966621399,0.020607471466064453,100.0,1,session_1,16,3,Zhou 2016,CSP + LDA
1622,0.9480000138282776,0.02010650560259819,100.0,1,session_2,16,3,Zhou 2016,CSP + LDA
1623,0.9639999866485596,0.019986391067504883,100.0,2,session_0,16,3,Zhou 2016,CSP + LDA
1624,0.9975308775901794,0.018229961395263672,90.0,2,session_1,16,3,Zhou 2016,CSP + LDA
1625,1.0,0.02263097837567329,100.0,2,session_2,16,3,Zhou 2016,CSP + LDA
1626,0.9240000247955322,0.020002365112304688,100.0,3,session_0,16,3,Zhou 2016,CSP + LDA
1627,0.7821817994117737,0.020415067672729492,101.0,3,session_1,16,3,Zhou 2016,CSP + LDA
1628,0.962000012397766,0.020410824567079544,100.0,3,session_2,16,3,Zhou 2016,CSP + LDA
1629,0.980246901512146,0.01823334768414497,90.0,4,session_0,16,3,Zhou 2016,CSP + LDA
1630,0.9660000205039978,0.021085357293486595,100.0,4,session_1,16,3,Zhou 2016,CSP + LDA
1631,0.9919999837875366,0.0203841682523489,100.0,4,session_2,16,3,Zhou 2016,CSP + LDA
1632,0.9924943447113036,0.03886871412396431,144.0,1,session_E,22,2,001-2014,DLCSPauto + shLDA
1633,0.982947826385498,0.03919949382543564,144.0,1,session_T,22,2,001-2014,DLCSPauto + shLDA
1634,0.8834694027900696,0.038281966000795364,144.0,2,session_E,22,2,001-2014,DLCSPauto + shLDA
1635,0.9731383323669434,0.04048524051904678,144.0,2,session_T,22,2,001-2014,DLCSPauto + shLDA
1636,0.9954240322113036,0.039852093905210495,144.0,3,session_E,22,2,001-2014,DLCSPauto + shLDA
1637,0.989959180355072,0.039586782455444336,144.0,3,session_T,22,2,001-2014,DLCSPauto + shLDA
1638,0.9680362939834596,0.0958772674202919,144.0,4,session_E,22,2,001-2014,DLCSPauto + shLDA
1639,0.7662448883056641,0.03805427625775337,144.0,4,session_T,22,2,001-2014,DLCSPauto + shLDA
1640,0.8001224398612976,0.03925170749425888,144.0,5,session_E,22,2,001-2014,DLCSPauto + shLDA
1641,0.6281133890151978,0.0381280891597271,144.0,5,session_T,22,2,001-2014,DLCSPauto + shLDA
1642,0.8013061285018921,0.0388329029083252,144.0,6,session_E,22,2,001-2014,DLCSPauto + shLDA
1643,0.7763809561729431,0.03927640989422798,144.0,6,session_T,22,2,001-2014,DLCSPauto + shLDA
1644,0.9918367266654968,0.038065481930971146,144.0,7,session_E,22,2,001-2014,DLCSPauto + shLDA
1645,0.981333315372467,0.03835577890276909,144.0,7,session_T,22,2,001-2014,DLCSPauto + shLDA
1646,0.9295510053634644,0.03808426856994629,144.0,8,session_E,22,2,001-2014,DLCSPauto + shLDA
1647,0.9511156678199768,0.03855390474200249,144.0,8,session_T,22,2,001-2014,DLCSPauto + shLDA
1648,0.9879183769226074,0.03969120979309082,144.0,9,session_E,22,2,001-2014,DLCSPauto + shLDA
1649,0.8431383371353149,0.038874529302120216,144.0,9,session_T,22,2,001-2014,DLCSPauto + shLDA
1650,0.907736837863922,0.04565257951617241,199.0,1,session_A,13,2,001-2015,DLCSPauto + shLDA
1651,0.9530526399612428,0.045458696782588966,199.0,1,session_B,13,2,001-2015,DLCSPauto + shLDA
1652,0.7859473824501038,0.04555835574865341,199.0,2,session_A,13,2,001-2015,DLCSPauto + shLDA
1653,0.7735263109207153,0.04626936838030815,199.0,2,session_B,13,2,001-2015,DLCSPauto + shLDA
1654,0.9232894778251648,0.04634184762835503,199.0,3,session_A,13,2,001-2015,DLCSPauto + shLDA
1655,0.9629210233688354,0.04528217390179634,199.0,3,session_B,13,2,001-2015,DLCSPauto + shLDA
1656,0.81297367811203,0.04553050920367241,199.0,4,session_A,13,2,001-2015,DLCSPauto + shLDA
1657,0.8726052641868591,0.045592594891786575,199.0,4,session_B,13,2,001-2015,DLCSPauto + shLDA
1658,0.6056578755378723,0.04546990245580673,199.0,5,session_A,13,2,001-2015,DLCSPauto + shLDA
1659,0.5809473395347595,0.04621605947613716,199.0,5,session_B,13,2,001-2015,DLCSPauto + shLDA
1660,0.6829210519790649,0.04519205167889595,199.0,6,session_A,13,2,001-2015,DLCSPauto + shLDA
1661,0.7943684458732605,0.04532365873456001,199.0,6,session_B,13,2,001-2015,DLCSPauto + shLDA
1662,0.7472105026245117,0.044855307787656784,199.0,7,session_A,13,2,001-2015,DLCSPauto + shLDA
1663,0.7275526523590088,0.045235730707645416,199.0,7,session_B,13,2,001-2015,DLCSPauto + shLDA
1664,0.6390526294708252,0.04562435299158096,199.0,8,session_A,13,2,001-2015,DLCSPauto + shLDA
1665,0.5849736928939819,0.04567465931177138,199.0,8,session_B,13,2,001-2015,DLCSPauto + shLDA
1666,0.5227368474006653,0.05092291906476022,199.0,8,session_C,13,2,001-2015,DLCSPauto + shLDA
1667,0.4592368304729462,0.04509267956018448,199.0,9,session_A,13,2,001-2015,DLCSPauto + shLDA
1668,0.6877894997596741,0.04639429971575737,199.0,9,session_B,13,2,001-2015,DLCSPauto + shLDA
1669,0.8454999923706055,0.04590768739581108,199.0,9,session_C,13,2,001-2015,DLCSPauto + shLDA
1670,0.5986579060554504,0.04754633828997612,199.0,10,session_A,13,2,001-2015,DLCSPauto + shLDA
1671,0.8162105083465576,0.0588190071284771,199.0,10,session_B,13,2,001-2015,DLCSPauto + shLDA
1672,0.6681842207908629,0.04540533944964409,199.0,10,session_C,13,2,001-2015,DLCSPauto + shLDA
1673,0.6620526313781738,0.04499316215515137,199.0,11,session_A,13,2,001-2015,DLCSPauto + shLDA
1674,0.8770526051521301,0.04559726640582085,199.0,11,session_B,13,2,001-2015,DLCSPauto + shLDA
1675,0.8190262913703918,0.04521078988909722,199.0,11,session_C,13,2,001-2015,DLCSPauto + shLDA
1676,0.7541579008102417,0.045435000211000436,199.0,12,session_A,13,2,001-2015,DLCSPauto + shLDA
1677,0.8411315679550171,0.04573235660791397,199.0,12,session_B,13,2,001-2015,DLCSPauto + shLDA
1678,0.8195312619209291,0.039556264877319336,160.0,1,session_0,15,1,002-2014,DLCSPauto + shLDA
1679,0.9140625,0.04031329229474069,160.0,2,session_0,15,1,002-2014,DLCSPauto + shLDA
1680,1.0,0.03936357423663138,160.0,3,session_0,15,1,002-2014,DLCSPauto + shLDA
1681,0.94140625,0.03977141529321671,160.0,4,session_0,15,1,002-2014,DLCSPauto + shLDA
1682,0.8359375,0.0394250862300396,160.0,5,session_0,15,1,002-2014,DLCSPauto + shLDA
1683,0.8249999880790709,0.03952784463763237,160.0,6,session_0,15,1,002-2014,DLCSPauto + shLDA
1684,0.95703125,0.0392613410949707,160.0,7,session_0,15,1,002-2014,DLCSPauto + shLDA
1685,0.596875011920929,0.039670754224061966,160.0,8,session_0,15,1,002-2014,DLCSPauto + shLDA
1686,0.9406250119209292,0.038884829729795456,160.0,9,session_0,15,1,002-2014,DLCSPauto + shLDA
1687,0.7171875238418579,0.03920865058898927,160.0,10,session_0,15,1,002-2014,DLCSPauto + shLDA
1688,0.8999999761581421,0.03917179256677628,160.0,11,session_0,15,1,002-2014,DLCSPauto + shLDA
1689,0.8429687619209291,0.03911895677447319,160.0,12,session_0,15,1,002-2014,DLCSPauto + shLDA
1690,0.7179687619209291,0.03970479965209961,160.0,13,session_0,15,1,002-2014,DLCSPauto + shLDA
1691,0.608593761920929,0.039206840097904205,160.0,14,session_0,15,1,002-2014,DLCSPauto + shLDA
1692,0.8805555701255798,0.02118067815899849,120.0,1,session_0,3,5,004-2014,DLCSPauto + shLDA
1693,0.7222222089767456,0.02228179015219212,120.0,1,session_1,3,5,004-2014,DLCSPauto + shLDA
1694,0.8859375119209291,0.02859950065612793,160.0,1,session_2,3,5,004-2014,DLCSPauto + shLDA
1695,0.9273437261581421,0.028048276901245117,160.0,1,session_3,3,5,004-2014,DLCSPauto + shLDA
1696,0.8109375238418579,0.028099441900849342,160.0,1,session_4,3,5,004-2014,DLCSPauto + shLDA
1697,0.6930555701255798,0.0216961856931448,120.0,2,session_0,3,5,004-2014,DLCSPauto + shLDA
1698,0.699999988079071,0.022789334878325462,120.0,2,session_1,3,5,004-2014,DLCSPauto + shLDA
1699,0.63671875,0.027962684631347656,160.0,2,session_2,3,5,004-2014,DLCSPauto + shLDA
1700,0.6513888835906982,0.02245478704571724,120.0,2,session_3,3,5,004-2014,DLCSPauto + shLDA
1701,0.5562499761581421,0.02774891816079616,160.0,2,session_4,3,5,004-2014,DLCSPauto + shLDA
1702,0.5874999761581421,0.0212068073451519,120.0,3,session_0,3,5,004-2014,DLCSPauto + shLDA
1703,0.6111111044883728,0.022584389895200733,120.0,3,session_1,3,5,004-2014,DLCSPauto + shLDA
1704,0.38749998807907104,0.02851262129843235,160.0,3,session_2,3,5,004-2014,DLCSPauto + shLDA
1705,0.553906261920929,0.02845163270831108,160.0,3,session_3,3,5,004-2014,DLCSPauto + shLDA
1706,0.6546875238418579,0.028357554227113724,160.0,3,session_4,3,5,004-2014,DLCSPauto + shLDA
1707,0.9541666507720948,0.021199846640229225,120.0,4,session_0,3,5,004-2014,DLCSPauto + shLDA
1708,0.954081654548645,0.025380278006196026,140.0,4,session_1,3,5,004-2014,DLCSPauto + shLDA
1709,1.0,0.02870655059814453,160.0,4,session_2,3,5,004-2014,DLCSPauto + shLDA
1710,0.9984375238418579,0.02788882330060005,160.0,4,session_3,3,5,004-2014,DLCSPauto + shLDA
1711,0.9851562380790708,0.028191471472382545,160.0,4,session_4,3,5,004-2014,DLCSPauto + shLDA
1712,0.6111111044883728,0.02135477028787136,120.0,5,session_0,3,5,004-2014,DLCSPauto + shLDA
1713,0.827551007270813,0.0256195068359375,140.0,5,session_1,3,5,004-2014,DLCSPauto + shLDA
1714,0.9601562619209292,0.028636693954467773,160.0,5,session_2,3,5,004-2014,DLCSPauto + shLDA
1715,0.9624999761581421,0.0284121036529541,160.0,5,session_3,3,5,004-2014,DLCSPauto + shLDA
1716,0.8625000119209291,0.028191756457090374,160.0,5,session_4,3,5,004-2014,DLCSPauto + shLDA
1717,0.8222222328186035,0.02121725119650364,120.0,6,session_0,3,5,004-2014,DLCSPauto + shLDA
1718,0.8486111164093018,0.023182392120361328,120.0,6,session_1,3,5,004-2014,DLCSPauto + shLDA
1719,0.8273437619209291,0.028213310986757282,160.0,6,session_2,3,5,004-2014,DLCSPauto + shLDA
1720,0.9304687380790708,0.02814063988626004,160.0,6,session_3,3,5,004-2014,DLCSPauto + shLDA
1721,0.9398437738418579,0.028144359588623047,160.0,6,session_4,3,5,004-2014,DLCSPauto + shLDA
1722,0.7277777791023254,0.021513700485229492,120.0,7,session_0,3,5,004-2014,DLCSPauto + shLDA
1723,0.6430555582046509,0.0226274486631155,120.0,7,session_1,3,5,004-2014,DLCSPauto + shLDA
1724,0.9242187738418579,0.02806062623858452,160.0,7,session_2,3,5,004-2014,DLCSPauto + shLDA
1725,0.8031250238418579,0.028329897671937943,160.0,7,session_3,3,5,004-2014,DLCSPauto + shLDA
1726,0.8546875119209291,0.02849845960736275,160.0,7,session_4,3,5,004-2014,DLCSPauto + shLDA
1727,0.6976562738418579,0.027208471670746803,160.0,8,session_0,3,5,004-2014,DLCSPauto + shLDA
1728,0.7208333611488342,0.022473955526947968,120.0,8,session_1,3,5,004-2014,DLCSPauto + shLDA
1729,0.9398437738418579,0.02832026407122612,160.0,8,session_2,3,5,004-2014,DLCSPauto + shLDA
1730,0.9273437261581421,0.028030823916196827,160.0,8,session_3,3,5,004-2014,DLCSPauto + shLDA
1731,0.9765625,0.02816171571612358,160.0,8,session_4,3,5,004-2014,DLCSPauto + shLDA
1732,0.7347221970558167,0.021288633346557617,120.0,9,session_0,3,5,004-2014,DLCSPauto + shLDA
1733,0.6513888835906982,0.022889185696840286,120.0,9,session_1,3,5,004-2014,DLCSPauto + shLDA
1734,0.91015625,0.02821788750588894,160.0,9,session_2,3,5,004-2014,DLCSPauto + shLDA
1735,0.9468749761581421,0.028337478637695312,160.0,9,session_3,3,5,004-2014,DLCSPauto + shLDA
1736,0.9210937619209292,0.028768206015229225,160.0,9,session_4,3,5,004-2014,DLCSPauto + shLDA
1737,0.5625,0.03332438319921493,80.0,1,session_0,30,2,004-2015,DLCSPauto + shLDA
1738,0.5687500238418579,0.03169884532690048,80.0,1,session_1,30,2,004-2015,DLCSPauto + shLDA
1739,0.4593749940395355,0.03185615688562393,80.0,2,session_0,30,2,004-2015,DLCSPauto + shLDA
1740,0.65625,0.03192086145281792,80.0,2,session_1,30,2,004-2015,DLCSPauto + shLDA
1741,0.49687498807907104,0.03214631229639053,80.0,3,session_0,30,2,004-2015,DLCSPauto + shLDA
1742,0.596875011920929,0.031833600252866745,80.0,3,session_1,30,2,004-2015,DLCSPauto + shLDA
1743,0.550000011920929,0.03164977952837944,80.0,4,session_0,30,2,004-2015,DLCSPauto + shLDA
1744,0.6653061509132385,0.02914266660809517,70.0,4,session_1,30,2,004-2015,DLCSPauto + shLDA
1745,0.84375,0.031586505472660065,80.0,5,session_0,30,2,004-2015,DLCSPauto + shLDA
1746,0.559374988079071,0.03171906620264053,80.0,5,session_1,30,2,004-2015,DLCSPauto + shLDA
1747,0.41874998807907104,0.03293275833129883,80.0,6,session_0,30,2,004-2015,DLCSPauto + shLDA
1748,0.3531250059604645,0.033019065856933594,80.0,6,session_1,30,2,004-2015,DLCSPauto + shLDA
1749,0.612500011920929,0.031924106180667884,80.0,7,session_0,30,2,004-2015,DLCSPauto + shLDA
1750,0.5469387769699097,0.02857604064047337,70.0,7,session_1,30,2,004-2015,DLCSPauto + shLDA
1751,0.53125,0.03199715539813042,80.0,8,session_0,30,2,004-2015,DLCSPauto + shLDA
1752,0.4906249940395355,0.03156018257141113,80.0,8,session_1,30,2,004-2015,DLCSPauto + shLDA
1753,0.559374988079071,0.03253173828125,80.0,9,session_0,30,2,004-2015,DLCSPauto + shLDA
1754,0.6937500238418579,0.031989909708499915,80.0,9,session_1,30,2,004-2015,DLCSPauto + shLDA
1755,0.6875,0.018706083297729492,40.0,1,session_0,16,1,Alexandre Motor Imagery,DLCSPauto + shLDA
1756,0.8374999761581421,0.022141695022583008,40.0,2,session_0,16,1,Alexandre Motor Imagery,DLCSPauto + shLDA
1757,0.9250000119209292,0.017092609778046608,40.0,3,session_0,16,1,Alexandre Motor Imagery,DLCSPauto + shLDA
1758,0.8999999761581421,0.01664719544351101,40.0,4,session_0,16,1,Alexandre Motor Imagery,DLCSPauto + shLDA
1759,0.75,0.013516235165297985,40.0,5,session_0,16,1,Alexandre Motor Imagery,DLCSPauto + shLDA
1760,0.612500011920929,0.012056064791977406,40.0,6,session_0,16,1,Alexandre Motor Imagery,DLCSPauto + shLDA
1761,1.0,0.012289047241210938,40.0,7,session_0,16,1,Alexandre Motor Imagery,DLCSPauto + shLDA
1762,0.9375,0.014015674591064451,40.0,8,session_0,16,1,Alexandre Motor Imagery,DLCSPauto + shLDA
1763,0.8805000185966492,0.08500828593969345,200.0,1,session_0,64,1,Cho2017,DLCSPauto + shLDA
1764,0.5820000171661377,0.08596678078174591,200.0,2,session_0,64,1,Cho2017,DLCSPauto + shLDA
1765,0.8970000147819519,0.09183163940906523,200.0,3,session_0,64,1,Cho2017,DLCSPauto + shLDA
1766,0.8585000038146973,0.086748406291008,200.0,4,session_0,64,1,Cho2017,DLCSPauto + shLDA
1767,0.8679999709129333,0.08553209155797957,200.0,5,session_0,64,1,Cho2017,DLCSPauto + shLDA
1768,0.9200000166893004,0.08654394000768661,200.0,6,session_0,64,1,Cho2017,DLCSPauto + shLDA
1769,0.5628471970558167,0.10778379440307616,240.0,7,session_0,64,1,Cho2017,DLCSPauto + shLDA
1770,0.5964999794960022,0.08517827838659286,200.0,8,session_0,64,1,Cho2017,DLCSPauto + shLDA
1771,0.7715277671813965,0.12016453593969345,240.0,9,session_0,64,1,Cho2017,DLCSPauto + shLDA
1772,0.8305000066757202,0.08605547249317169,200.0,10,session_0,64,1,Cho2017,DLCSPauto + shLDA
1773,0.7870000004768372,0.08510474860668182,200.0,11,session_0,64,1,Cho2017,DLCSPauto + shLDA
1774,0.781000018119812,0.08528365939855576,200.0,12,session_0,64,1,Cho2017,DLCSPauto + shLDA
1775,0.7519999742507935,0.08467292785644531,200.0,13,session_0,64,1,Cho2017,DLCSPauto + shLDA
1776,0.9955000281333924,0.08513374626636505,200.0,14,session_0,64,1,Cho2017,DLCSPauto + shLDA
1777,0.8169999718666077,0.08572845160961151,200.0,15,session_0,64,1,Cho2017,DLCSPauto + shLDA
1778,0.5745000243186951,0.08716139942407608,200.0,16,session_0,64,1,Cho2017,DLCSPauto + shLDA
1779,0.4429999887943268,0.08522911369800568,200.0,17,session_0,64,1,Cho2017,DLCSPauto + shLDA
1780,0.7009999752044678,0.08874320983886719,200.0,18,session_0,64,1,Cho2017,DLCSPauto + shLDA
1781,0.6244999766349792,0.0846400260925293,200.0,19,session_0,64,1,Cho2017,DLCSPauto + shLDA
1782,0.8259999752044678,0.08473014831542969,200.0,20,session_0,64,1,Cho2017,DLCSPauto + shLDA
1783,0.7825000286102295,0.08513393253087997,200.0,21,session_0,64,1,Cho2017,DLCSPauto + shLDA
1784,0.6115000247955322,0.08663420379161835,200.0,22,session_0,64,1,Cho2017,DLCSPauto + shLDA
1785,0.8514999747276306,0.08560218662023544,200.0,23,session_0,64,1,Cho2017,DLCSPauto + shLDA
1786,0.7279999852180481,0.08566518127918242,200.0,24,session_0,64,1,Cho2017,DLCSPauto + shLDA
1787,0.7519999742507935,0.08638839423656464,200.0,25,session_0,64,1,Cho2017,DLCSPauto + shLDA
1788,0.6654999852180481,0.08638568222522736,200.0,26,session_0,64,1,Cho2017,DLCSPauto + shLDA
1789,0.6685000061988831,0.085462287068367,200.0,27,session_0,64,1,Cho2017,DLCSPauto + shLDA
1790,0.6480000019073486,0.08485331386327744,200.0,28,session_0,64,1,Cho2017,DLCSPauto + shLDA
1791,0.574999988079071,0.08513059467077255,200.0,29,session_0,64,1,Cho2017,DLCSPauto + shLDA
1792,0.6575000286102295,0.08523979038000107,200.0,30,session_0,64,1,Cho2017,DLCSPauto + shLDA
1793,0.8040000200271606,0.08908867835998535,200.0,31,session_0,64,1,Cho2017,DLCSPauto + shLDA
1794,0.574999988079071,0.08920254558324814,200.0,33,session_0,64,1,Cho2017,DLCSPauto + shLDA
1795,0.5189999938011169,0.09095330536365508,200.0,34,session_0,64,1,Cho2017,DLCSPauto + shLDA
1796,0.921500027179718,0.08554191887378693,200.0,35,session_0,64,1,Cho2017,DLCSPauto + shLDA
1797,0.612500011920929,0.0850488692522049,200.0,36,session_0,64,1,Cho2017,DLCSPauto + shLDA
1798,0.7985000014305115,0.08472476154565811,200.0,37,session_0,64,1,Cho2017,DLCSPauto + shLDA
1799,0.5554999709129333,0.08394379913806915,200.0,38,session_0,64,1,Cho2017,DLCSPauto + shLDA
1800,0.7269999980926514,0.08397011458873749,200.0,39,session_0,64,1,Cho2017,DLCSPauto + shLDA
1801,0.5774999856948853,0.0860113650560379,200.0,40,session_0,64,1,Cho2017,DLCSPauto + shLDA
1802,0.9459999799728394,0.085820771753788,200.0,41,session_0,64,1,Cho2017,DLCSPauto + shLDA
1803,0.5734999775886536,0.0859343558549881,200.0,42,session_0,64,1,Cho2017,DLCSPauto + shLDA
1804,0.9965000152587892,0.08410706371068953,200.0,43,session_0,64,1,Cho2017,DLCSPauto + shLDA
1805,0.7519999742507935,0.08629941940307617,200.0,44,session_0,64,1,Cho2017,DLCSPauto + shLDA
1806,0.574999988079071,0.08507738262414932,200.0,45,session_0,64,1,Cho2017,DLCSPauto + shLDA
1807,0.6179999709129333,0.0865451842546463,200.0,47,session_0,64,1,Cho2017,DLCSPauto + shLDA
1808,0.7360000014305115,0.08620776981115341,200.0,48,session_0,64,1,Cho2017,DLCSPauto + shLDA
1809,0.9279999732971193,0.08409633487462997,200.0,50,session_0,64,1,Cho2017,DLCSPauto + shLDA
1810,0.6639999747276306,0.08564038574695587,200.0,51,session_0,64,1,Cho2017,DLCSPauto + shLDA
1811,0.7365000247955322,0.0849640816450119,200.0,52,session_0,64,1,Cho2017,DLCSPauto + shLDA
1812,0.5645900368690491,0.5033541321754456,299.0,1,session_0,128,1,Grosse-Wentrup 2009,DLCSPauto + shLDA
1813,0.6768888831138611,0.5106500387191772,300.0,2,session_0,128,1,Grosse-Wentrup 2009,DLCSPauto + shLDA
1814,0.984666645526886,0.5079739689826965,300.0,3,session_0,128,1,Grosse-Wentrup 2009,DLCSPauto + shLDA
1815,0.9954789280891418,0.5049499273300171,299.0,4,session_0,128,1,Grosse-Wentrup 2009,DLCSPauto + shLDA
1816,0.946666657924652,0.5001814961433411,300.0,5,session_0,128,1,Grosse-Wentrup 2009,DLCSPauto + shLDA
1817,0.9826666712760924,0.5115718841552734,300.0,6,session_0,128,1,Grosse-Wentrup 2009,DLCSPauto + shLDA
1818,0.5122222304344177,0.5107845067977905,300.0,7,session_0,128,1,Grosse-Wentrup 2009,DLCSPauto + shLDA
1819,0.5002222061157227,0.5037199258804321,300.0,8,session_0,128,1,Grosse-Wentrup 2009,DLCSPauto + shLDA
1820,0.7673256993293762,0.4992261528968811,299.0,9,session_0,128,1,Grosse-Wentrup 2009,DLCSPauto + shLDA
1821,0.69716477394104,0.500523567199707,299.0,10,session_0,128,1,Grosse-Wentrup 2009,DLCSPauto + shLDA
1822,0.9919999837875366,0.025771569460630417,47.0,1,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1823,0.959999978542328,0.024268770590424538,44.0,2,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1824,0.9739999771118164,0.025480270385742188,47.0,3,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1825,0.9304999709129332,0.025339413434267044,46.0,4,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1826,0.8550000190734863,0.02385492250323296,43.0,5,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1827,0.9639999866485596,0.02538752555847168,47.0,6,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1828,0.984000027179718,0.024543952196836468,46.0,7,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1829,0.9670000076293944,0.025866413488984108,44.0,8,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1830,0.906000018119812,0.025640536099672318,46.0,9,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1831,0.921999990940094,0.02624902687966824,46.0,10,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1832,0.9919999837875366,0.02469468116760254,46.0,11,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1833,0.9639999866485596,0.02396469190716744,44.0,12,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1834,0.7105000019073486,0.024487590417265892,46.0,13,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1835,0.9509999752044678,0.02360301092267036,43.0,14,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1836,0.8149999976158142,0.026343394070863724,46.0,15,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1837,0.847000002861023,0.02480444870889187,43.0,16,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1838,0.8420000076293945,0.02421803399920464,44.0,17,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1839,0.8245000243186951,0.024306869134306908,45.0,18,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1840,0.6554999947547913,0.02526073530316353,46.0,19,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1841,0.5899999737739563,0.02432136610150337,45.0,20,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1842,0.8920000195503235,0.02435474470257759,45.0,21,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1843,0.7254999876022339,0.024799872189760208,46.0,22,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1844,0.7559999823570251,0.02556533738970756,44.0,23,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1845,0.8420000076293945,0.024218272417783737,45.0,24,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1846,0.977500021457672,0.02429990842938423,43.0,25,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1847,0.843500018119812,0.02501969411969185,48.0,26,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1848,0.6769999861717224,0.024339914321899414,46.0,27,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1849,0.9269999861717224,0.02391648292541504,44.0,28,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1850,1.0,0.025194834917783737,46.0,29,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1851,0.8050000071525574,0.024322509765625,45.0,30,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1852,0.9250000119209292,0.023694515228271484,44.0,31,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1853,0.8065000176429749,0.02456970140337944,44.0,32,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1854,1.0,0.0253724567592144,46.0,33,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1855,1.0,0.023903751745820045,44.0,34,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1856,1.0,0.02363667450845241,43.0,35,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1857,0.8824999928474426,0.02614450454711914,46.0,36,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1858,0.9110000133514404,0.025031566619873047,46.0,37,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1859,0.875,0.02486858330667019,45.0,38,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1860,0.6039999723434448,0.024233579635620117,45.0,39,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1861,0.8784999847412109,0.023973703384399414,44.0,40,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1862,1.0,0.02505621872842312,46.0,41,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1863,1.0,0.02773695066571236,43.0,42,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1864,0.9315000176429749,0.024318313226103783,45.0,43,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1865,0.8644999861717224,0.0247681625187397,44.0,44,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1866,1.0,0.02445077896118164,44.0,45,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1867,1.0,0.025178384035825733,46.0,46,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1868,0.9919999837875366,0.02440614625811577,46.0,47,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1869,1.0,0.023944998160004616,43.0,48,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1870,0.8130000233650208,0.02509303018450737,47.0,49,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1871,0.9679999947547911,0.027151823043823242,44.0,50,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1872,0.6825000047683716,0.025504063814878464,48.0,51,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1873,0.8755000233650208,0.02506413497030735,47.0,52,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1874,0.7960000038146973,0.025013159960508347,44.0,53,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1875,0.9919999837875366,0.024608517065644264,45.0,54,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1876,1.0,0.02412719652056694,45.0,55,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1877,0.9250000119209292,0.023902703076601032,44.0,56,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1878,0.8450000286102295,0.024731015786528587,47.0,57,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1879,0.909500002861023,0.02437591552734375,46.0,58,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1880,0.6639999747276306,0.02486152574419976,47.0,59,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1881,0.8565000295639038,0.02548074722290039,47.0,60,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1882,0.9819999933242798,0.02365503273904324,43.0,61,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1883,0.9875000119209292,0.02425694465637207,45.0,62,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1884,1.0,0.02473359182476997,45.0,63,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1885,0.7434999942779541,0.02454428747296333,46.0,64,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1886,0.9160000085830688,0.02611389197409153,47.0,65,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1887,0.9275000095367432,0.0244564525783062,45.0,66,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1888,0.7940000295639038,0.023975277319550514,44.0,67,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1889,1.0,0.024533653631806374,45.0,68,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1890,0.9365000128746032,0.02504515647888184,47.0,69,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1891,0.9875000119209292,0.024225760251283646,44.0,70,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1892,0.94650000333786,0.023917103186249733,44.0,71,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1893,0.959999978542328,0.024700690060853958,45.0,72,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1894,0.9415000081062316,0.024462413042783737,45.0,73,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1895,0.7195000052452087,0.026358604431152344,46.0,74,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1896,0.9309999942779541,0.02480692788958549,46.0,75,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1897,0.8174999952316284,0.02445301972329616,45.0,76,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1898,0.8004999756813049,0.02408919297158718,44.0,77,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1899,0.6524999737739563,0.025745486840605736,46.0,78,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1900,0.8510000109672546,0.026128817349672318,46.0,79,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1901,0.9365000128746032,0.02381563186645508,44.0,80,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1902,0.9104999899864196,0.02458095550537109,45.0,81,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1903,0.8964999914169312,0.02420196495950222,44.0,82,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1904,0.7304999828338623,0.02433452568948269,45.0,83,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1905,0.41999998688697815,0.02504911459982395,46.0,84,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1906,0.9520000219345092,0.02425427362322808,45.0,85,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1907,0.7954999804496765,0.025833701714873314,46.0,86,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1908,0.7699999809265137,0.02424955368041992,44.0,87,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1909,0.7652381062507629,0.030251454561948776,60.0,88,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1910,0.8159999847412109,0.027029991149902344,50.0,89,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1911,0.9169999957084656,0.02400946617126465,45.0,90,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1912,1.0,0.0242915153503418,45.0,91,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1913,0.7300000190734863,0.030091047286987305,57.0,92,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1914,0.9100000262260436,0.024390507489442825,45.0,93,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1915,0.9739999771118164,0.026162052527070045,45.0,94,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1916,1.0,0.025079011917114258,46.0,95,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1917,0.7739999890327454,0.02677125856280327,47.0,96,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1918,0.7440000176429749,0.02429986000061035,45.0,97,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1919,0.9639999866485596,0.03554592281579971,47.0,98,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1920,0.8824999928474426,0.025673914700746536,46.0,99,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1921,1.0,0.020626496523618698,36.0,100,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1922,0.9679999947547911,0.023370932787656784,43.0,101,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1923,0.9144999980926514,0.024222135543823242,44.0,102,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1924,0.972000002861023,0.02417597733438015,45.0,103,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1925,0.8665000200271606,0.024321651086211205,45.0,104,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1926,0.8195000290870667,0.024515915662050247,44.0,105,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1927,0.7960000038146973,0.024450968950986862,46.0,106,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1928,0.6754999756813049,0.02784171141684056,47.0,107,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1929,0.7174999713897705,0.02396264113485813,45.0,108,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1930,0.8199999928474426,0.024219751358032227,45.0,109,session_0,64,1,Physionet Motor Imagery,DLCSPauto + shLDA
1931,0.8999999761581421,0.012856769375503063,20.0,1,session_0,30,3,Shin2017A,DLCSPauto + shLDA
1932,0.8999999761581421,0.013013744726777077,20.0,1,session_2,30,3,Shin2017A,DLCSPauto + shLDA
1933,0.44999998807907104,0.013449287042021751,20.0,1,session_4,30,3,Shin2017A,DLCSPauto + shLDA
1934,0.8999999761581421,0.013143491931259632,20.0,2,session_0,30,3,Shin2017A,DLCSPauto + shLDA
1935,0.75,0.013077354058623314,20.0,2,session_2,30,3,Shin2017A,DLCSPauto + shLDA
1936,0.6499999761581421,0.01310119591653347,20.0,2,session_4,30,3,Shin2017A,DLCSPauto + shLDA
1937,0.699999988079071,0.012853622436523438,20.0,3,session_0,30,3,Shin2017A,DLCSPauto + shLDA
1938,0.8500000238418579,0.013116264715790749,20.0,3,session_2,30,3,Shin2017A,DLCSPauto + shLDA
1939,0.8500000238418579,0.013102578930556774,20.0,3,session_4,30,3,Shin2017A,DLCSPauto + shLDA
1940,0.4000000059604645,0.014117049984633924,20.0,4,session_0,30,3,Shin2017A,DLCSPauto + shLDA
1941,0.8000000119209291,0.013396739959716795,20.0,4,session_2,30,3,Shin2017A,DLCSPauto + shLDA
1942,0.8500000238418579,0.013720703311264515,20.0,4,session_4,30,3,Shin2017A,DLCSPauto + shLDA
1943,0.699999988079071,0.013142680749297142,20.0,5,session_0,30,3,Shin2017A,DLCSPauto + shLDA
1944,0.5,0.013156604953110218,20.0,5,session_2,30,3,Shin2017A,DLCSPauto + shLDA
1945,0.9499999880790708,0.012919330969452858,20.0,5,session_4,30,3,Shin2017A,DLCSPauto + shLDA
1946,0.8500000238418579,0.013052558526396751,20.0,6,session_0,30,3,Shin2017A,DLCSPauto + shLDA
1947,0.5,0.013110876083374023,20.0,6,session_2,30,3,Shin2017A,DLCSPauto + shLDA
1948,0.5,0.012979078106582165,20.0,6,session_4,30,3,Shin2017A,DLCSPauto + shLDA
1949,0.6000000238418579,0.013099431991577148,20.0,7,session_0,30,3,Shin2017A,DLCSPauto + shLDA
1950,0.75,0.01284403819590807,20.0,7,session_2,30,3,Shin2017A,DLCSPauto + shLDA
1951,0.44999998807907104,0.013017416000366213,20.0,7,session_4,30,3,Shin2017A,DLCSPauto + shLDA
1952,0.8000000119209291,0.013361692428588869,20.0,8,session_0,30,3,Shin2017A,DLCSPauto + shLDA
1953,0.8000000119209291,0.012964201159775257,20.0,8,session_2,30,3,Shin2017A,DLCSPauto + shLDA
1954,0.8500000238418579,0.013200330547988415,20.0,8,session_4,30,3,Shin2017A,DLCSPauto + shLDA
1955,1.0,0.012920999899506569,20.0,9,session_0,30,3,Shin2017A,DLCSPauto + shLDA
1956,1.0,0.01322340965270996,20.0,9,session_2,30,3,Shin2017A,DLCSPauto + shLDA
1957,0.8500000238418579,0.012865829281508923,20.0,9,session_4,30,3,Shin2017A,DLCSPauto + shLDA
1958,0.699999988079071,0.014179038815200329,20.0,10,session_0,30,3,Shin2017A,DLCSPauto + shLDA
1959,0.44999998807907104,0.013125467114150524,20.0,10,session_2,30,3,Shin2017A,DLCSPauto + shLDA
1960,0.8000000119209291,0.012926054187119007,20.0,10,session_4,30,3,Shin2017A,DLCSPauto + shLDA
1961,0.550000011920929,0.014029836282134056,20.0,11,session_0,30,3,Shin2017A,DLCSPauto + shLDA
1962,0.5,0.013121748343110085,20.0,11,session_2,30,3,Shin2017A,DLCSPauto + shLDA
1963,0.5,0.012998724356293678,20.0,11,session_4,30,3,Shin2017A,DLCSPauto + shLDA
1964,0.550000011920929,0.01401362381875515,20.0,12,session_0,30,3,Shin2017A,DLCSPauto + shLDA
1965,0.3499999940395355,0.013278722763061523,20.0,12,session_2,30,3,Shin2017A,DLCSPauto + shLDA
1966,0.75,0.012949037365615368,20.0,12,session_4,30,3,Shin2017A,DLCSPauto + shLDA
1967,0.8999999761581421,0.01314477901905775,20.0,13,session_0,30,3,Shin2017A,DLCSPauto + shLDA
1968,0.8500000238418579,0.013005400076508522,20.0,13,session_2,30,3,Shin2017A,DLCSPauto + shLDA
1969,0.8999999761581421,0.013099098578095436,20.0,13,session_4,30,3,Shin2017A,DLCSPauto + shLDA
1970,0.6000000238418579,0.013762903399765491,20.0,14,session_0,30,3,Shin2017A,DLCSPauto + shLDA
1971,0.6499999761581421,0.013972043991088869,20.0,14,session_2,30,3,Shin2017A,DLCSPauto + shLDA
1972,0.699999988079071,0.013336086645722393,20.0,14,session_4,30,3,Shin2017A,DLCSPauto + shLDA
1973,0.75,0.013090038672089577,20.0,15,session_0,30,3,Shin2017A,DLCSPauto + shLDA
1974,0.699999988079071,0.013174342922866344,20.0,15,session_2,30,3,Shin2017A,DLCSPauto + shLDA
1975,0.8000000119209291,0.01613159105181694,20.0,15,session_4,30,3,Shin2017A,DLCSPauto + shLDA
1976,1.0,0.013371562585234642,20.0,16,session_0,30,3,Shin2017A,DLCSPauto + shLDA
1977,1.0,0.013805866241455078,20.0,16,session_2,30,3,Shin2017A,DLCSPauto + shLDA
1978,1.0,0.013041210360825062,20.0,16,session_4,30,3,Shin2017A,DLCSPauto + shLDA
1979,0.8500000238418579,0.013005590066313744,20.0,17,session_0,30,3,Shin2017A,DLCSPauto + shLDA
1980,1.0,0.012988853268325329,20.0,17,session_2,30,3,Shin2017A,DLCSPauto + shLDA
1981,0.8000000119209291,0.012802171520888805,20.0,17,session_4,30,3,Shin2017A,DLCSPauto + shLDA
1982,0.4000000059604645,0.013720417395234108,20.0,18,session_0,30,3,Shin2017A,DLCSPauto + shLDA
1983,0.8999999761581421,0.012990618124604223,20.0,18,session_2,30,3,Shin2017A,DLCSPauto + shLDA
1984,0.550000011920929,0.0130936149507761,20.0,18,session_4,30,3,Shin2017A,DLCSPauto + shLDA
1985,1.0,0.01296777743846178,20.0,19,session_0,30,3,Shin2017A,DLCSPauto + shLDA
1986,1.0,0.012941884808242321,20.0,19,session_2,30,3,Shin2017A,DLCSPauto + shLDA
1987,0.8999999761581421,0.013165712356567385,20.0,19,session_4,30,3,Shin2017A,DLCSPauto + shLDA
1988,0.75,0.013040781021118164,20.0,20,session_0,30,3,Shin2017A,DLCSPauto + shLDA
1989,0.75,0.012917613610625269,20.0,20,session_2,30,3,Shin2017A,DLCSPauto + shLDA
1990,0.8000000119209291,0.013145637698471546,20.0,20,session_4,30,3,Shin2017A,DLCSPauto + shLDA
1991,0.699999988079071,0.013221168890595436,20.0,21,session_0,30,3,Shin2017A,DLCSPauto + shLDA
1992,0.75,0.012903022579848766,20.0,21,session_2,30,3,Shin2017A,DLCSPauto + shLDA
1993,0.699999988079071,0.012968158349394798,20.0,21,session_4,30,3,Shin2017A,DLCSPauto + shLDA
1994,0.25,0.01306991558521986,20.0,22,session_0,30,3,Shin2017A,DLCSPauto + shLDA
1995,0.6000000238418579,0.01311168633401394,20.0,22,session_2,30,3,Shin2017A,DLCSPauto + shLDA
1996,0.6000000238418579,0.012897158041596413,20.0,22,session_4,30,3,Shin2017A,DLCSPauto + shLDA
1997,1.0,0.01300191879272461,20.0,23,session_0,30,3,Shin2017A,DLCSPauto + shLDA
1998,1.0,0.013062715530395508,20.0,23,session_2,30,3,Shin2017A,DLCSPauto + shLDA
1999,0.8999999761581421,0.01296391524374485,20.0,23,session_4,30,3,Shin2017A,DLCSPauto + shLDA
2000,0.550000011920929,0.012901353649795055,20.0,24,session_0,30,3,Shin2017A,DLCSPauto + shLDA
2001,0.4000000059604645,0.013002967461943626,20.0,24,session_2,30,3,Shin2017A,DLCSPauto + shLDA
2002,0.30000001192092896,0.013457727618515491,20.0,24,session_4,30,3,Shin2017A,DLCSPauto + shLDA
2003,0.8999999761581421,0.013083457946777344,20.0,25,session_0,30,3,Shin2017A,DLCSPauto + shLDA
2004,1.0,0.012912225909531116,20.0,25,session_2,30,3,Shin2017A,DLCSPauto + shLDA
2005,1.0,0.013245582580566406,20.0,25,session_4,30,3,Shin2017A,DLCSPauto + shLDA
2006,1.0,0.012791872024536131,20.0,26,session_0,30,3,Shin2017A,DLCSPauto + shLDA
2007,0.8500000238418579,0.013074636459350586,20.0,26,session_2,30,3,Shin2017A,DLCSPauto + shLDA
2008,1.0,0.013165426440536976,20.0,26,session_4,30,3,Shin2017A,DLCSPauto + shLDA
2009,0.75,0.012881326489150524,20.0,27,session_0,30,3,Shin2017A,DLCSPauto + shLDA
2010,1.0,0.012839126400649548,20.0,27,session_2,30,3,Shin2017A,DLCSPauto + shLDA
2011,1.0,0.012904358096420765,20.0,27,session_4,30,3,Shin2017A,DLCSPauto + shLDA
2012,0.699999988079071,0.01295003853738308,20.0,28,session_0,30,3,Shin2017A,DLCSPauto + shLDA
2013,0.8500000238418579,0.012828064151108265,20.0,28,session_2,30,3,Shin2017A,DLCSPauto + shLDA
2014,0.3499999940395355,0.013000393286347393,20.0,28,session_4,30,3,Shin2017A,DLCSPauto + shLDA
2015,0.699999988079071,0.01292571984231472,20.0,29,session_0,30,3,Shin2017A,DLCSPauto + shLDA
2016,1.0,0.013282251544296741,20.0,29,session_2,30,3,Shin2017A,DLCSPauto + shLDA
2017,0.6000000238418579,0.014217758551239969,20.0,29,session_4,30,3,Shin2017A,DLCSPauto + shLDA
2018,0.9039062261581421,0.0889216884970665,160.0,1,session_0,60,1,Weibo 2014,DLCSPauto + shLDA
2019,0.7718750238418579,0.07879438251256943,160.0,2,session_0,60,1,Weibo 2014,DLCSPauto + shLDA
2020,0.84375,0.07743706554174422,160.0,3,session_0,60,1,Weibo 2014,DLCSPauto + shLDA
2021,0.9078124761581421,0.07769565284252168,160.0,4,session_0,60,1,Weibo 2014,DLCSPauto + shLDA
2022,0.9015625119209292,0.07718954235315323,160.0,5,session_0,60,1,Weibo 2014,DLCSPauto + shLDA
2023,0.9346938729286194,0.06846117973327638,140.0,6,session_0,60,1,Weibo 2014,DLCSPauto + shLDA
2024,0.8171874880790709,0.07932643592357635,160.0,7,session_0,60,1,Weibo 2014,DLCSPauto + shLDA
2025,0.9078124761581421,0.08351115882396698,160.0,8,session_0,60,1,Weibo 2014,DLCSPauto + shLDA
2026,0.9875000119209292,0.0783366709947586,160.0,9,session_0,60,1,Weibo 2014,DLCSPauto + shLDA
2027,0.85546875,0.07724738121032715,160.0,10,session_0,60,1,Weibo 2014,DLCSPauto + shLDA
2028,0.9347222447395324,0.031449317932128906,120.0,1,session_0,16,3,Zhou 2016,DLCSPauto + shLDA
2029,0.8759999871253967,0.02700481377542019,100.0,1,session_1,16,3,Zhou 2016,DLCSPauto + shLDA
2030,0.9319999814033508,0.02689662016928196,100.0,1,session_2,16,3,Zhou 2016,DLCSPauto + shLDA
2031,0.977999985218048,0.027167368680238724,100.0,2,session_0,16,3,Zhou 2016,DLCSPauto + shLDA
2032,0.990123450756073,0.02635335922241211,90.0,2,session_1,16,3,Zhou 2016,DLCSPauto + shLDA
2033,1.0,0.02748327329754829,100.0,2,session_2,16,3,Zhou 2016,DLCSPauto + shLDA
2034,0.8859999775886536,0.02679319307208061,100.0,3,session_0,16,3,Zhou 2016,DLCSPauto + shLDA
2035,0.8000000119209291,0.027256201952695847,101.0,3,session_1,16,3,Zhou 2016,DLCSPauto + shLDA
2036,0.959999978542328,0.027155304327607155,100.0,3,session_2,16,3,Zhou 2016,DLCSPauto + shLDA
2037,0.9827160239219666,0.02426848374307156,90.0,4,session_0,16,3,Zhou 2016,DLCSPauto + shLDA
2038,0.9480000138282776,0.02738943137228489,100.0,4,session_1,16,3,Zhou 2016,DLCSPauto + shLDA
2039,0.9879999756813048,0.026693200692534447,100.0,4,session_2,16,3,Zhou 2016,DLCSPauto + shLDA
2040,0.9991111159324646,0.6416484117507935,144.0,1,session_E,22,2,001-2014,FBCSP + optSVM
2041,0.99516099691391,0.6540223360061646,144.0,1,session_T,22,2,001-2014,FBCSP + optSVM
2042,0.9423627853393556,0.6634723544120789,144.0,2,session_E,22,2,001-2014,FBCSP + optSVM
2043,0.9840997457504272,0.658180296421051,144.0,2,session_T,22,2,001-2014,FBCSP + optSVM
2044,0.9937777519226074,0.6415715217590332,144.0,3,session_E,22,2,001-2014,FBCSP + optSVM
2045,0.9563491940498352,0.6502550840377808,144.0,3,session_T,22,2,001-2014,FBCSP + optSVM
2046,0.9532562494277954,0.6483172178268433,144.0,4,session_E,22,2,001-2014,FBCSP + optSVM
2047,0.8326076865196228,0.6621404886245728,144.0,4,session_T,22,2,001-2014,FBCSP + optSVM
2048,0.8017958998680115,0.6530932188034058,144.0,5,session_E,22,2,001-2014,FBCSP + optSVM
2049,0.9063446521759032,0.6573365330696106,144.0,5,session_T,22,2,001-2014,FBCSP + optSVM
2050,0.8239546418190002,0.6533089876174927,144.0,6,session_E,22,2,001-2014,FBCSP + optSVM
2051,0.8532471656799316,0.6691466569900513,144.0,6,session_T,22,2,001-2014,FBCSP + optSVM
2052,0.9938775300979614,0.6516121625900269,144.0,7,session_E,22,2,001-2014,FBCSP + optSVM
2053,0.9911110997200012,0.6553678512573242,144.0,7,session_T,22,2,001-2014,FBCSP + optSVM
2054,0.9259319901466372,0.6513970494270325,144.0,8,session_E,22,2,001-2014,FBCSP + optSVM
2055,0.9428526163101196,0.6540833711624146,144.0,8,session_T,22,2,001-2014,FBCSP + optSVM
2056,0.9903219938278198,0.6442638635635376,144.0,9,session_E,22,2,001-2014,FBCSP + optSVM
2057,0.8277006745338441,0.6782486438751221,144.0,9,session_T,22,2,001-2014,FBCSP + optSVM
2058,0.917394757270813,0.7274755239486694,199.0,1,session_A,13,2,001-2015,FBCSP + optSVM
2059,0.9546052813529968,0.7163532376289368,199.0,1,session_B,13,2,001-2015,FBCSP + optSVM
2060,0.7863157987594604,0.7771665453910828,199.0,2,session_A,13,2,001-2015,FBCSP + optSVM
2061,0.8290263414382935,0.7414500713348389,199.0,2,session_B,13,2,001-2015,FBCSP + optSVM
2062,0.9954736828804016,0.7068573236465454,199.0,3,session_A,13,2,001-2015,FBCSP + optSVM
2063,0.99794739484787,0.7052481174468994,199.0,3,session_B,13,2,001-2015,FBCSP + optSVM
2064,0.8149210810661316,0.742178201675415,199.0,4,session_A,13,2,001-2015,FBCSP + optSVM
2065,0.8757105469703674,0.726826548576355,199.0,4,session_B,13,2,001-2015,FBCSP + optSVM
2066,0.6591578722000122,0.7280365228652954,199.0,5,session_A,13,2,001-2015,FBCSP + optSVM
2067,0.8170526027679443,0.7532501220703125,199.0,5,session_B,13,2,001-2015,FBCSP + optSVM
2068,0.6487105488777161,0.75111323595047,199.0,6,session_A,13,2,001-2015,FBCSP + optSVM
2069,0.8513947129249573,0.7313590049743652,199.0,6,session_B,13,2,001-2015,FBCSP + optSVM
2070,0.7508420944213867,0.7737908959388733,199.0,7,session_A,13,2,001-2015,FBCSP + optSVM
2071,0.8262894749641418,0.7351412773132324,199.0,7,session_B,13,2,001-2015,FBCSP + optSVM
2072,0.5874210596084595,0.8108627796173096,199.0,8,session_A,13,2,001-2015,FBCSP + optSVM
2073,0.582447350025177,0.7756634950637817,199.0,8,session_B,13,2,001-2015,FBCSP + optSVM
2074,0.7929999828338623,0.7504733800888062,199.0,8,session_C,13,2,001-2015,FBCSP + optSVM
2075,0.5132368206977844,0.778239905834198,199.0,9,session_A,13,2,001-2015,FBCSP + optSVM
2076,0.6821052432060242,0.7686300873756409,199.0,9,session_B,13,2,001-2015,FBCSP + optSVM
2077,0.8683421015739441,0.729214072227478,199.0,9,session_C,13,2,001-2015,FBCSP + optSVM
2078,0.6626052856445312,0.7516024708747864,199.0,10,session_A,13,2,001-2015,FBCSP + optSVM
2079,0.6495262980461121,0.7752426862716675,199.0,10,session_B,13,2,001-2015,FBCSP + optSVM
2080,0.7650526165962219,0.7177454233169556,199.0,10,session_C,13,2,001-2015,FBCSP + optSVM
2081,0.7498157620429993,0.7354943752288818,199.0,11,session_A,13,2,001-2015,FBCSP + optSVM
2082,0.9166315793991088,0.7256629467010498,199.0,11,session_B,13,2,001-2015,FBCSP + optSVM
2083,0.8969210386276245,0.7261167764663696,199.0,11,session_C,13,2,001-2015,FBCSP + optSVM
2084,0.7673684358596802,0.7328205108642578,199.0,12,session_A,13,2,001-2015,FBCSP + optSVM
2085,0.8815526366233826,0.7264852523803711,199.0,12,session_B,13,2,001-2015,FBCSP + optSVM
2086,0.8109375238418579,0.6406722068786621,160.0,1,session_0,15,1,002-2014,FBCSP + optSVM
2087,0.9132812619209292,0.6536939144134521,160.0,2,session_0,15,1,002-2014,FBCSP + optSVM
2088,1.0,0.6522509455680847,160.0,3,session_0,15,1,002-2014,FBCSP + optSVM
2089,0.9828125238418579,0.6030317544937134,160.0,4,session_0,15,1,002-2014,FBCSP + optSVM
2090,0.8992187380790709,0.6396245360374451,160.0,5,session_0,15,1,002-2014,FBCSP + optSVM
2091,0.8289062380790709,0.6485205292701721,160.0,6,session_0,15,1,002-2014,FBCSP + optSVM
2092,0.9624999761581421,0.6426287293434143,160.0,7,session_0,15,1,002-2014,FBCSP + optSVM
2093,0.640625,0.705217182636261,160.0,8,session_0,15,1,002-2014,FBCSP + optSVM
2094,0.9445312619209292,0.6542162299156189,160.0,9,session_0,15,1,002-2014,FBCSP + optSVM
2095,0.7906249761581421,0.6415274739265442,160.0,10,session_0,15,1,002-2014,FBCSP + optSVM
2096,0.9054687619209292,0.6432949304580688,160.0,11,session_0,15,1,002-2014,FBCSP + optSVM
2097,0.78125,0.6385390162467957,160.0,12,session_0,15,1,002-2014,FBCSP + optSVM
2098,0.6226562261581421,0.6416457891464233,160.0,13,session_0,15,1,002-2014,FBCSP + optSVM
2099,0.5703125,0.6483386158943176,160.0,14,session_0,15,1,002-2014,FBCSP + optSVM
2100,0.905555546283722,0.33230751752853394,120.0,1,session_0,3,5,004-2014,FBCSP + optSVM
2101,0.7277777791023254,0.3232598900794983,120.0,1,session_1,3,5,004-2014,FBCSP + optSVM
2102,0.8226562738418579,0.4012250304222107,160.0,1,session_2,3,5,004-2014,FBCSP + optSVM
2103,0.8843749761581421,0.4010365009307861,160.0,1,session_3,3,5,004-2014,FBCSP + optSVM
2104,0.8484374880790709,0.4036744236946106,160.0,1,session_4,3,5,004-2014,FBCSP + optSVM
2105,0.6069444417953491,0.32685232162475586,120.0,2,session_0,3,5,004-2014,FBCSP + optSVM
2106,0.6388888955116272,0.3292930126190185,120.0,2,session_1,3,5,004-2014,FBCSP + optSVM
2107,0.6171875,0.4090748727321625,160.0,2,session_2,3,5,004-2014,FBCSP + optSVM
2108,0.6166666746139526,0.3301558494567871,120.0,2,session_3,3,5,004-2014,FBCSP + optSVM
2109,0.633593738079071,0.4023256301879883,160.0,2,session_4,3,5,004-2014,FBCSP + optSVM
2110,0.6222222447395325,0.3499288558959961,120.0,3,session_0,3,5,004-2014,FBCSP + optSVM
2111,0.5569444298744202,0.3470597863197327,120.0,3,session_1,3,5,004-2014,FBCSP + optSVM
2112,0.561718761920929,0.4237217009067536,160.0,3,session_2,3,5,004-2014,FBCSP + optSVM
2113,0.535937488079071,0.4185201227664948,160.0,3,session_3,3,5,004-2014,FBCSP + optSVM
2114,0.616406261920929,0.4311793744564056,160.0,3,session_4,3,5,004-2014,FBCSP + optSVM
2115,0.9319444298744202,0.3229728639125824,120.0,4,session_0,3,5,004-2014,FBCSP + optSVM
2116,0.9479591846466064,0.36551958322525024,140.0,4,session_1,3,5,004-2014,FBCSP + optSVM
2117,1.0,0.3814008235931397,160.0,4,session_2,3,5,004-2014,FBCSP + optSVM
2118,1.0,0.3825432658195496,160.0,4,session_3,3,5,004-2014,FBCSP + optSVM
2119,0.9812499880790708,0.3872120976448059,160.0,4,session_4,3,5,004-2014,FBCSP + optSVM
2120,0.7624999880790709,0.31841936707496643,120.0,5,session_0,3,5,004-2014,FBCSP + optSVM
2121,0.8265306353569031,0.3609005808830261,140.0,5,session_1,3,5,004-2014,FBCSP + optSVM
2122,0.9929687380790708,0.3857918381690979,160.0,5,session_2,3,5,004-2014,FBCSP + optSVM
2123,0.9875000119209292,0.3858916759490967,160.0,5,session_3,3,5,004-2014,FBCSP + optSVM
2124,0.9984375238418579,0.3837563395500183,160.0,5,session_4,3,5,004-2014,FBCSP + optSVM
2125,0.8611111044883728,0.3353815078735352,120.0,6,session_0,3,5,004-2014,FBCSP + optSVM
2126,0.7763888835906982,0.32301583886146545,120.0,6,session_1,3,5,004-2014,FBCSP + optSVM
2127,0.8671875,0.4006967544555664,160.0,6,session_2,3,5,004-2014,FBCSP + optSVM
2128,0.9367187619209292,0.390011727809906,160.0,6,session_3,3,5,004-2014,FBCSP + optSVM
2129,0.9710937738418579,0.3888077735900879,160.0,6,session_4,3,5,004-2014,FBCSP + optSVM
2130,0.6958333253860474,0.33532023429870605,120.0,7,session_0,3,5,004-2014,FBCSP + optSVM
2131,0.7833333611488342,0.33600521087646484,120.0,7,session_1,3,5,004-2014,FBCSP + optSVM
2132,0.96484375,0.3929492831230164,160.0,7,session_2,3,5,004-2014,FBCSP + optSVM
2133,0.8546875119209291,0.4216313362121582,160.0,7,session_3,3,5,004-2014,FBCSP + optSVM
2134,0.8851562738418579,0.4119382798671721,160.0,7,session_4,3,5,004-2014,FBCSP + optSVM
2135,0.633593738079071,0.4311175346374512,160.0,8,session_0,3,5,004-2014,FBCSP + optSVM
2136,0.6694444417953491,0.3437301218509674,120.0,8,session_1,3,5,004-2014,FBCSP + optSVM
2137,0.9273437261581421,0.4011795520782471,160.0,8,session_2,3,5,004-2014,FBCSP + optSVM
2138,0.9054687619209292,0.40899521112442017,160.0,8,session_3,3,5,004-2014,FBCSP + optSVM
2139,0.9664062261581421,0.398108571767807,160.0,8,session_4,3,5,004-2014,FBCSP + optSVM
2140,0.7847222089767456,0.3580878674983978,120.0,9,session_0,3,5,004-2014,FBCSP + optSVM
2141,0.6152777671813965,0.3451744616031647,120.0,9,session_1,3,5,004-2014,FBCSP + optSVM
2142,0.9304687380790708,0.3964827060699463,160.0,9,session_2,3,5,004-2014,FBCSP + optSVM
2143,0.9585937261581421,0.3907492160797119,160.0,9,session_3,3,5,004-2014,FBCSP + optSVM
2144,0.9140625,0.42589324712753296,160.0,9,session_4,3,5,004-2014,FBCSP + optSVM
2145,0.559374988079071,0.6422410607337952,80.0,1,session_0,30,2,004-2015,FBCSP + optSVM
2146,0.5406249761581421,0.6271392703056335,80.0,1,session_1,30,2,004-2015,FBCSP + optSVM
2147,0.46562498807907104,0.6019267439842224,80.0,2,session_0,30,2,004-2015,FBCSP + optSVM
2148,0.581250011920929,0.6254960894584656,80.0,2,session_1,30,2,004-2015,FBCSP + optSVM
2149,0.4312500059604645,0.6073082089424133,80.0,3,session_0,30,2,004-2015,FBCSP + optSVM
2150,0.59375,0.6139541864395142,80.0,3,session_1,30,2,004-2015,FBCSP + optSVM
2151,0.44999998807907104,0.6336832046508789,80.0,4,session_0,30,2,004-2015,FBCSP + optSVM
2152,0.5877550840377808,0.5451738238334656,70.0,4,session_1,30,2,004-2015,FBCSP + optSVM
2153,0.7468749880790709,0.609655499458313,80.0,5,session_0,30,2,004-2015,FBCSP + optSVM
2154,0.453125,0.6073464155197144,80.0,5,session_1,30,2,004-2015,FBCSP + optSVM
2155,0.574999988079071,0.6403904557228088,80.0,6,session_0,30,2,004-2015,FBCSP + optSVM
2156,0.5625,0.624437689781189,80.0,6,session_1,30,2,004-2015,FBCSP + optSVM
2157,0.628125011920929,0.6198981404304504,80.0,7,session_0,30,2,004-2015,FBCSP + optSVM
2158,0.6244897842407227,0.5305564999580383,70.0,7,session_1,30,2,004-2015,FBCSP + optSVM
2159,0.39375001192092896,0.7020265460014343,80.0,8,session_0,30,2,004-2015,FBCSP + optSVM
2160,0.5531250238418579,0.6388888359069824,80.0,8,session_1,30,2,004-2015,FBCSP + optSVM
2161,0.5375000238418579,0.6089790463447571,80.0,9,session_0,30,2,004-2015,FBCSP + optSVM
2162,0.8218749761581421,0.6089524030685425,80.0,9,session_1,30,2,004-2015,FBCSP + optSVM
2163,0.8000000119209291,0.23107556998729706,40.0,1,session_0,16,1,Alexandre Motor Imagery,FBCSP + optSVM
2164,0.8500000238418579,0.2132869213819504,40.0,2,session_0,16,1,Alexandre Motor Imagery,FBCSP + optSVM
2165,0.9499999880790708,0.2480120658874512,40.0,3,session_0,16,1,Alexandre Motor Imagery,FBCSP + optSVM
2166,0.9499999880790708,0.2114589661359787,40.0,4,session_0,16,1,Alexandre Motor Imagery,FBCSP + optSVM
2167,0.550000011920929,0.21067094802856445,40.0,5,session_0,16,1,Alexandre Motor Imagery,FBCSP + optSVM
2168,0.699999988079071,0.211527019739151,40.0,6,session_0,16,1,Alexandre Motor Imagery,FBCSP + optSVM
2169,1.0,0.21178774535655973,40.0,7,session_0,16,1,Alexandre Motor Imagery,FBCSP + optSVM
2170,0.9250000119209292,0.21303430199623108,40.0,8,session_0,16,1,Alexandre Motor Imagery,FBCSP + optSVM
2171,0.843500018119812,1.4071950912475586,200.0,1,session_0,64,1,Cho2017,FBCSP + optSVM
2172,0.5770000219345093,1.4571943283081057,200.0,2,session_0,64,1,Cho2017,FBCSP + optSVM
2173,0.8920000195503235,1.3892539739608765,200.0,3,session_0,64,1,Cho2017,FBCSP + optSVM
2174,0.921999990940094,1.3875401020050049,200.0,4,session_0,64,1,Cho2017,FBCSP + optSVM
2175,0.8169999718666077,1.3875941038131714,200.0,5,session_0,64,1,Cho2017,FBCSP + optSVM
2176,0.890999972820282,1.394710659980774,200.0,6,session_0,64,1,Cho2017,FBCSP + optSVM
2177,0.5239583253860474,1.7243032455444336,240.0,7,session_0,64,1,Cho2017,FBCSP + optSVM
2178,0.5770000219345093,1.3783087730407717,200.0,8,session_0,64,1,Cho2017,FBCSP + optSVM
2179,0.5746527910232544,1.6553961038589478,240.0,9,session_0,64,1,Cho2017,FBCSP + optSVM
2180,0.8069999814033508,1.388349533081055,200.0,10,session_0,64,1,Cho2017,FBCSP + optSVM
2181,0.6629999876022339,1.389715313911438,200.0,11,session_0,64,1,Cho2017,FBCSP + optSVM
2182,0.6489999890327454,1.3886494636535645,200.0,12,session_0,64,1,Cho2017,FBCSP + optSVM
2183,0.7695000171661377,1.386181354522705,200.0,13,session_0,64,1,Cho2017,FBCSP + optSVM
2184,0.9929999709129332,1.3903658390045166,200.0,14,session_0,64,1,Cho2017,FBCSP + optSVM
2185,0.7289999723434448,1.3938238620758057,200.0,15,session_0,64,1,Cho2017,FBCSP + optSVM
2186,0.5764999985694885,1.4211565256118774,200.0,16,session_0,64,1,Cho2017,FBCSP + optSVM
2187,0.4894999861717224,1.397383213043213,200.0,17,session_0,64,1,Cho2017,FBCSP + optSVM
2188,0.6079999804496765,1.3950458765029907,200.0,18,session_0,64,1,Cho2017,FBCSP + optSVM
2189,0.628000020980835,1.399887204170227,200.0,19,session_0,64,1,Cho2017,FBCSP + optSVM
2190,0.6439999938011169,1.4039770364761353,200.0,20,session_0,64,1,Cho2017,FBCSP + optSVM
2191,0.6970000267028809,1.3903803825378418,200.0,21,session_0,64,1,Cho2017,FBCSP + optSVM
2192,0.5995000004768372,1.3957180976867676,200.0,22,session_0,64,1,Cho2017,FBCSP + optSVM
2193,0.8799999952316284,1.3844163417816162,200.0,23,session_0,64,1,Cho2017,FBCSP + optSVM
2194,0.5249999761581421,1.39248788356781,200.0,24,session_0,64,1,Cho2017,FBCSP + optSVM
2195,0.6495000123977661,1.4129664897918701,200.0,25,session_0,64,1,Cho2017,FBCSP + optSVM
2196,0.8420000076293945,1.3927316665649414,200.0,26,session_0,64,1,Cho2017,FBCSP + optSVM
2197,0.6230000257492065,1.3931608200073242,200.0,27,session_0,64,1,Cho2017,FBCSP + optSVM
2198,0.5674999952316284,1.4446347951889038,200.0,28,session_0,64,1,Cho2017,FBCSP + optSVM
2199,0.5544999837875366,1.4387876987457275,200.0,29,session_0,64,1,Cho2017,FBCSP + optSVM
2200,0.6000000238418579,1.4102768898010254,200.0,30,session_0,64,1,Cho2017,FBCSP + optSVM
2201,0.8054999709129333,1.396639347076416,200.0,31,session_0,64,1,Cho2017,FBCSP + optSVM
2202,0.5385000109672546,1.3945133686065674,200.0,33,session_0,64,1,Cho2017,FBCSP + optSVM
2203,0.5824999809265137,1.4282063245773315,200.0,34,session_0,64,1,Cho2017,FBCSP + optSVM
2204,0.8895000219345093,1.4420078992843628,200.0,35,session_0,64,1,Cho2017,FBCSP + optSVM
2205,0.7145000100135803,1.4389851093292236,200.0,36,session_0,64,1,Cho2017,FBCSP + optSVM
2206,0.8544999957084656,1.3927327394485474,200.0,37,session_0,64,1,Cho2017,FBCSP + optSVM
2207,0.5389999747276306,1.446303367614746,200.0,38,session_0,64,1,Cho2017,FBCSP + optSVM
2208,0.637499988079071,1.389150619506836,200.0,39,session_0,64,1,Cho2017,FBCSP + optSVM
2209,0.4634999930858612,1.4016343355178833,200.0,40,session_0,64,1,Cho2017,FBCSP + optSVM
2210,0.8025000095367432,1.3913527727127075,200.0,41,session_0,64,1,Cho2017,FBCSP + optSVM
2211,0.6065000295639038,1.3971620798110962,200.0,42,session_0,64,1,Cho2017,FBCSP + optSVM
2212,0.9940000176429749,1.3987269401550293,200.0,43,session_0,64,1,Cho2017,FBCSP + optSVM
2213,0.8125,1.417147517204285,200.0,44,session_0,64,1,Cho2017,FBCSP + optSVM
2214,0.5839999914169312,1.494743585586548,200.0,45,session_0,64,1,Cho2017,FBCSP + optSVM
2215,0.621999979019165,1.4548537731170654,200.0,47,session_0,64,1,Cho2017,FBCSP + optSVM
2216,0.9455000162124634,1.4041939973831177,200.0,48,session_0,64,1,Cho2017,FBCSP + optSVM
2217,0.9490000009536744,1.389060616493225,200.0,50,session_0,64,1,Cho2017,FBCSP + optSVM
2218,0.6485000252723694,1.4025180339813232,200.0,51,session_0,64,1,Cho2017,FBCSP + optSVM
2219,0.7985000014305115,1.4034428596496582,200.0,52,session_0,64,1,Cho2017,FBCSP + optSVM
2220,0.7880613207817078,7.549603462219237,299.0,1,session_0,128,1,Grosse-Wentrup 2009,FBCSP + optSVM
2221,0.8002222180366516,7.863382816314697,300.0,2,session_0,128,1,Grosse-Wentrup 2009,FBCSP + optSVM
2222,0.993333339691162,7.837088584899902,300.0,3,session_0,128,1,Grosse-Wentrup 2009,FBCSP + optSVM
2223,0.9968888759613036,7.484368324279785,299.0,4,session_0,128,1,Grosse-Wentrup 2009,FBCSP + optSVM
2224,0.9611111283302308,7.539708614349365,300.0,5,session_0,128,1,Grosse-Wentrup 2009,FBCSP + optSVM
2225,0.9748888611793518,7.528311729431152,300.0,6,session_0,128,1,Grosse-Wentrup 2009,FBCSP + optSVM
2226,0.5471110939979553,7.621981620788574,300.0,7,session_0,128,1,Grosse-Wentrup 2009,FBCSP + optSVM
2227,0.5422222018241882,7.643885135650635,300.0,8,session_0,128,1,Grosse-Wentrup 2009,FBCSP + optSVM
2228,0.8294482827186584,7.597102165222168,299.0,9,session_0,128,1,Grosse-Wentrup 2009,FBCSP + optSVM
2229,0.8172337412834167,7.656811237335205,299.0,10,session_0,128,1,Grosse-Wentrup 2009,FBCSP + optSVM
2230,0.9919999837875366,0.4595242440700531,47.0,1,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2231,0.9350000023841858,0.38581833243370056,44.0,2,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2232,0.9919999837875366,0.4066773056983948,47.0,3,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2233,0.9589999914169312,0.4162212312221527,46.0,4,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2234,0.9365000128746032,0.34663552045822144,43.0,5,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2235,0.875,0.4093736112117767,47.0,6,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2236,0.9144999980926514,0.405968576669693,46.0,7,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2237,0.9589999914169312,0.3929973542690277,44.0,8,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2238,0.8335000276565552,0.4089286327362061,46.0,9,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2239,0.909500002861023,0.3992945551872253,46.0,10,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2240,0.8629999756813049,0.4033178687095642,46.0,11,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2241,0.8320000171661377,0.3988463878631592,44.0,12,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2242,0.8289999961853027,0.4008023142814636,46.0,13,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2243,0.9229999780654908,0.352236807346344,43.0,14,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2244,0.843500018119812,0.4017407298088074,46.0,15,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2245,0.8324999809265137,0.3432972431182861,43.0,16,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2246,0.8504999876022339,0.3845844864845276,44.0,17,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2247,0.9010000228881836,0.3940788209438324,45.0,18,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2248,0.5985000133514404,0.3985083997249603,46.0,19,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2249,0.7940000295639038,0.3895260691642761,45.0,20,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2250,0.8199999928474426,0.3948620855808258,45.0,21,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2251,0.6930000185966492,0.4034057259559631,46.0,22,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2252,0.7735000252723694,0.3984267711639404,44.0,23,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2253,0.7139999866485596,0.394921600818634,45.0,24,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2254,0.8220000267028809,0.3491396903991699,43.0,25,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2255,0.7919999957084656,0.42475780844688416,48.0,26,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2256,0.6735000014305115,0.4011490941047669,46.0,27,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2257,0.8849999904632568,0.39781099557876587,44.0,28,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2258,1.0,0.3982088565826416,46.0,29,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2259,0.7975000143051147,0.395529180765152,45.0,30,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2260,0.8625000119209291,0.398673951625824,44.0,31,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2261,0.8224999904632568,0.3854357302188873,44.0,32,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2262,1.0,0.3974302411079407,46.0,33,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2263,1.0,0.3887375295162201,44.0,34,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2264,1.0,0.34486502408981323,43.0,35,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2265,0.8050000071525574,0.40195432305336,46.0,36,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2266,0.7950000166893005,0.4020922183990479,46.0,37,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2267,0.6945000290870667,0.401693731546402,45.0,38,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2268,0.7559999823570251,0.3933716416358948,45.0,39,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2269,0.9210000038146972,0.3881708979606629,44.0,40,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2270,1.0,0.3989485800266266,46.0,41,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2271,1.0,0.3637608885765076,43.0,42,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2272,0.7095000147819519,0.39239701628685,45.0,43,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2273,0.7174999713897705,0.3874752521514893,44.0,44,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2274,0.9875000119209292,0.38500434160232544,44.0,45,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2275,0.8105000257492065,0.548009991645813,46.0,46,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2276,0.984000027179718,0.3997055590152741,46.0,47,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2277,0.8715000152587891,0.3553587794303894,43.0,48,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2278,0.8485000133514404,0.41230934858322144,47.0,49,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2279,0.9304999709129332,0.3905048370361328,44.0,50,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2280,0.5924999713897705,0.4173976480960846,48.0,51,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2281,0.8119999766349792,0.4099353849887848,47.0,52,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2282,0.8324999809265137,0.3858029842376709,44.0,53,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2283,0.9919999837875366,0.3985512852668762,45.0,54,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2284,0.9509999752044678,0.39485687017440796,45.0,55,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2285,1.0,0.3888047337532044,44.0,56,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2286,0.8370000123977661,0.41163769364357,47.0,57,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2287,0.9580000042915344,0.4007906913757324,46.0,58,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2288,0.7950000166893005,0.4063213765621185,47.0,59,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2289,0.8865000009536743,0.40593075752258295,47.0,60,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2290,0.8914999961853027,0.3674093782901764,43.0,61,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2291,0.9875000119209292,0.4000275135040283,45.0,62,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2292,0.9919999837875366,0.3936479091644287,45.0,63,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2293,0.8539999723434448,0.406279981136322,46.0,64,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2294,0.9359999895095824,0.4042142927646637,47.0,65,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2295,0.7875000238418579,0.3922710418701172,45.0,66,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2296,0.8289999961853027,0.3933561742305756,44.0,67,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2297,1.0,0.39561206102371216,45.0,68,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2298,0.7770000100135803,0.40502482652664185,47.0,69,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2299,0.9875000119209292,0.3876680433750153,44.0,70,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2300,0.9419999718666076,0.3976057171821594,44.0,71,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2301,0.984000027179718,0.3939151167869568,45.0,72,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2302,0.9294999837875366,0.39382404088974,45.0,73,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2303,0.7624999880790709,0.4010666310787201,46.0,74,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2304,0.7825000286102295,0.3999561369419098,46.0,75,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2305,0.6740000247955322,0.395148903131485,45.0,76,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2306,0.781499981880188,0.3879598677158356,44.0,77,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2307,0.7210000157356262,0.40088409185409546,46.0,78,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2308,0.8539999723434448,0.3975149095058441,46.0,79,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2309,0.9089999794960022,0.3864239752292633,44.0,80,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2310,0.8709999918937683,0.39809107780456543,45.0,81,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2311,0.8044999837875366,0.3913885951042175,44.0,82,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2312,0.7344999909400941,0.3933427929878235,45.0,83,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2313,0.3449999988079071,0.399351179599762,46.0,84,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2314,0.8805000185966492,0.4032314717769623,45.0,85,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2315,0.9194999933242798,0.40002498030662537,46.0,86,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2316,0.7754999995231628,0.3848586976528168,44.0,87,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2317,0.7319047451019287,0.4971056580543518,60.0,88,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2318,0.8320000171661377,0.4228394627571106,50.0,89,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2319,0.9250000119209292,0.3928753733634949,45.0,90,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2320,0.959500014781952,0.3908531665802002,45.0,91,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2321,0.8155555725097656,0.4834789633750916,57.0,92,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2322,0.8015000224113464,0.3932695388793945,45.0,93,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2323,0.9179999828338624,0.3935185074806213,45.0,94,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2324,1.0,0.4046304225921631,46.0,95,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2325,0.7570000290870667,0.4022476077079773,47.0,96,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2326,0.7285000085830688,0.39544233679771423,45.0,97,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2327,0.9760000109672546,0.40125250816345215,47.0,98,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2328,0.8744999766349792,0.3982059955596924,46.0,99,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2329,1.0,0.3078771233558655,36.0,100,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2330,0.8899999856948853,0.3578484058380127,43.0,101,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2331,0.9635000228881836,0.3861493468284607,44.0,102,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2332,0.8669999837875366,0.390981674194336,45.0,103,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2333,0.843500018119812,0.4066512584686279,45.0,104,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2334,0.8889999985694885,0.3854132294654846,44.0,105,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2335,0.7239999771118164,0.39734315872192383,46.0,106,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2336,0.6635000109672546,0.4093388020992279,47.0,107,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2337,0.7135000228881836,0.3918377459049225,45.0,108,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2338,0.7724999785423279,0.3945810794830322,45.0,109,session_0,64,1,Physionet Motor Imagery,FBCSP + optSVM
2339,1.0,0.2782314717769623,20.0,1,session_0,30,3,Shin2017A,FBCSP + optSVM
2340,1.0,0.2329411059617996,20.0,1,session_2,30,3,Shin2017A,FBCSP + optSVM
2341,0.75,0.2342375218868256,20.0,1,session_4,30,3,Shin2017A,FBCSP + optSVM
2342,0.8500000238418579,0.30013853311538696,20.0,2,session_0,30,3,Shin2017A,FBCSP + optSVM
2343,0.6499999761581421,0.2332799434661865,20.0,2,session_2,30,3,Shin2017A,FBCSP + optSVM
2344,0.4000000059604645,0.2326590120792389,20.0,2,session_4,30,3,Shin2017A,FBCSP + optSVM
2345,0.8000000119209291,0.2405805140733719,20.0,3,session_0,30,3,Shin2017A,FBCSP + optSVM
2346,0.8000000119209291,0.2318592965602875,20.0,3,session_2,30,3,Shin2017A,FBCSP + optSVM
2347,0.8500000238418579,0.2337615489959717,20.0,3,session_4,30,3,Shin2017A,FBCSP + optSVM
2348,0.6000000238418579,0.23423786461353305,20.0,4,session_0,30,3,Shin2017A,FBCSP + optSVM
2349,0.8000000119209291,0.2291516363620758,20.0,4,session_2,30,3,Shin2017A,FBCSP + optSVM
2350,0.6499999761581421,0.2309201657772064,20.0,4,session_4,30,3,Shin2017A,FBCSP + optSVM
2351,0.550000011920929,0.2288708686828613,20.0,5,session_0,30,3,Shin2017A,FBCSP + optSVM
2352,0.30000001192092896,0.23182496428489685,20.0,5,session_2,30,3,Shin2017A,FBCSP + optSVM
2353,0.75,0.2320284843444824,20.0,5,session_4,30,3,Shin2017A,FBCSP + optSVM
2354,0.44999998807907104,0.23044176399707794,20.0,6,session_0,30,3,Shin2017A,FBCSP + optSVM
2355,0.6000000238418579,0.230574518442154,20.0,6,session_2,30,3,Shin2017A,FBCSP + optSVM
2356,0.699999988079071,0.2327028810977936,20.0,6,session_4,30,3,Shin2017A,FBCSP + optSVM
2357,0.699999988079071,0.23051051795482635,20.0,7,session_0,30,3,Shin2017A,FBCSP + optSVM
2358,0.6000000238418579,0.2319305390119553,20.0,7,session_2,30,3,Shin2017A,FBCSP + optSVM
2359,0.44999998807907104,0.23904696106910706,20.0,7,session_4,30,3,Shin2017A,FBCSP + optSVM
2360,0.6000000238418579,0.2289144992828369,20.0,8,session_0,30,3,Shin2017A,FBCSP + optSVM
2361,0.8500000238418579,0.230730339884758,20.0,8,session_2,30,3,Shin2017A,FBCSP + optSVM
2362,0.6499999761581421,0.2293196618556977,20.0,8,session_4,30,3,Shin2017A,FBCSP + optSVM
2363,1.0,0.2357620745897293,20.0,9,session_0,30,3,Shin2017A,FBCSP + optSVM
2364,0.8999999761581421,0.2332584410905838,20.0,9,session_2,30,3,Shin2017A,FBCSP + optSVM
2365,1.0,0.2293329685926437,20.0,9,session_4,30,3,Shin2017A,FBCSP + optSVM
2366,0.6000000238418579,0.2299799919128418,20.0,10,session_0,30,3,Shin2017A,FBCSP + optSVM
2367,0.4000000059604645,0.2345138490200043,20.0,10,session_2,30,3,Shin2017A,FBCSP + optSVM
2368,0.5,0.23443546891212466,20.0,10,session_4,30,3,Shin2017A,FBCSP + optSVM
2369,0.8000000119209291,0.2316047251224517,20.0,11,session_0,30,3,Shin2017A,FBCSP + optSVM
2370,0.25,0.2319479882717133,20.0,11,session_2,30,3,Shin2017A,FBCSP + optSVM
2371,0.550000011920929,0.2300187051296234,20.0,11,session_4,30,3,Shin2017A,FBCSP + optSVM
2372,0.4000000059604645,0.23062710464000705,20.0,12,session_0,30,3,Shin2017A,FBCSP + optSVM
2373,0.5,0.2332580536603928,20.0,12,session_2,30,3,Shin2017A,FBCSP + optSVM
2374,0.550000011920929,0.2339109480381012,20.0,12,session_4,30,3,Shin2017A,FBCSP + optSVM
2375,0.4000000059604645,0.2333060801029205,20.0,13,session_0,30,3,Shin2017A,FBCSP + optSVM
2376,0.75,0.2294222414493561,20.0,13,session_2,30,3,Shin2017A,FBCSP + optSVM
2377,0.8000000119209291,0.2301633805036545,20.0,13,session_4,30,3,Shin2017A,FBCSP + optSVM
2378,0.4000000059604645,0.23204059898853305,20.0,14,session_0,30,3,Shin2017A,FBCSP + optSVM
2379,0.5,0.2286682575941085,20.0,14,session_2,30,3,Shin2017A,FBCSP + optSVM
2380,0.699999988079071,0.2303173989057541,20.0,14,session_4,30,3,Shin2017A,FBCSP + optSVM
2381,0.75,0.23103299736976626,20.0,15,session_0,30,3,Shin2017A,FBCSP + optSVM
2382,0.6499999761581421,0.2354009598493576,20.0,15,session_2,30,3,Shin2017A,FBCSP + optSVM
2383,0.550000011920929,0.2356072962284088,20.0,15,session_4,30,3,Shin2017A,FBCSP + optSVM
2384,0.8000000119209291,0.2299625426530838,20.0,16,session_0,30,3,Shin2017A,FBCSP + optSVM
2385,0.699999988079071,0.2371964454650879,20.0,16,session_2,30,3,Shin2017A,FBCSP + optSVM
2386,0.8500000238418579,0.2293872386217117,20.0,16,session_4,30,3,Shin2017A,FBCSP + optSVM
2387,0.8500000238418579,0.22968487441539764,20.0,17,session_0,30,3,Shin2017A,FBCSP + optSVM
2388,0.9499999880790708,0.2305557280778885,20.0,17,session_2,30,3,Shin2017A,FBCSP + optSVM
2389,0.75,0.23092226684093475,20.0,17,session_4,30,3,Shin2017A,FBCSP + optSVM
2390,0.550000011920929,0.2356338053941727,20.0,18,session_0,30,3,Shin2017A,FBCSP + optSVM
2391,0.30000001192092896,0.23335471749305725,20.0,18,session_2,30,3,Shin2017A,FBCSP + optSVM
2392,0.6499999761581421,0.2334139347076416,20.0,18,session_4,30,3,Shin2017A,FBCSP + optSVM
2393,0.8999999761581421,0.2320695370435715,20.0,19,session_0,30,3,Shin2017A,FBCSP + optSVM
2394,0.9499999880790708,0.23130235075950625,20.0,19,session_2,30,3,Shin2017A,FBCSP + optSVM
2395,0.6499999761581421,0.23198990523815155,20.0,19,session_4,30,3,Shin2017A,FBCSP + optSVM
2396,0.699999988079071,0.2371377050876617,20.0,20,session_0,30,3,Shin2017A,FBCSP + optSVM
2397,0.75,0.23264464735984802,20.0,20,session_2,30,3,Shin2017A,FBCSP + optSVM
2398,0.5,0.2307853698730469,20.0,20,session_4,30,3,Shin2017A,FBCSP + optSVM
2399,0.9499999880790708,0.2306221425533295,20.0,21,session_0,30,3,Shin2017A,FBCSP + optSVM
2400,0.8500000238418579,0.23069004714488986,20.0,21,session_2,30,3,Shin2017A,FBCSP + optSVM
2401,0.6499999761581421,0.23158106207847595,20.0,21,session_4,30,3,Shin2017A,FBCSP + optSVM
2402,0.44999998807907104,0.23108825087547305,20.0,22,session_0,30,3,Shin2017A,FBCSP + optSVM
2403,0.6000000238418579,0.2309969365596771,20.0,22,session_2,30,3,Shin2017A,FBCSP + optSVM
2404,0.699999988079071,0.2345665395259857,20.0,22,session_4,30,3,Shin2017A,FBCSP + optSVM
2405,1.0,0.2302512675523758,20.0,23,session_0,30,3,Shin2017A,FBCSP + optSVM
2406,0.9499999880790708,0.2287288159132004,20.0,23,session_2,30,3,Shin2017A,FBCSP + optSVM
2407,0.8000000119209291,0.2329554110765457,20.0,23,session_4,30,3,Shin2017A,FBCSP + optSVM
2408,0.5,0.23059801757335666,20.0,24,session_0,30,3,Shin2017A,FBCSP + optSVM
2409,0.6499999761581421,0.2316280901432037,20.0,24,session_2,30,3,Shin2017A,FBCSP + optSVM
2410,0.699999988079071,0.2316347062587738,20.0,24,session_4,30,3,Shin2017A,FBCSP + optSVM
2411,0.8500000238418579,0.23460569977760315,20.0,25,session_0,30,3,Shin2017A,FBCSP + optSVM
2412,1.0,0.2422690391540528,20.0,25,session_2,30,3,Shin2017A,FBCSP + optSVM
2413,1.0,0.23801331222057345,20.0,25,session_4,30,3,Shin2017A,FBCSP + optSVM
2414,0.8999999761581421,0.2304372787475586,20.0,26,session_0,30,3,Shin2017A,FBCSP + optSVM
2415,0.75,0.23152127861976626,20.0,26,session_2,30,3,Shin2017A,FBCSP + optSVM
2416,0.9499999880790708,0.23224978148937225,20.0,26,session_4,30,3,Shin2017A,FBCSP + optSVM
2417,0.699999988079071,0.2346060276031494,20.0,27,session_0,30,3,Shin2017A,FBCSP + optSVM
2418,0.9499999880790708,0.2319702655076981,20.0,27,session_2,30,3,Shin2017A,FBCSP + optSVM
2419,0.9499999880790708,0.2306997776031494,20.0,27,session_4,30,3,Shin2017A,FBCSP + optSVM
2420,0.699999988079071,0.2296627461910248,20.0,28,session_0,30,3,Shin2017A,FBCSP + optSVM
2421,0.5,0.2308136969804764,20.0,28,session_2,30,3,Shin2017A,FBCSP + optSVM
2422,0.5,0.23220252990722656,20.0,28,session_4,30,3,Shin2017A,FBCSP + optSVM
2423,0.6499999761581421,0.2350337952375412,20.0,29,session_0,30,3,Shin2017A,FBCSP + optSVM
2424,1.0,0.2321363389492035,20.0,29,session_2,30,3,Shin2017A,FBCSP + optSVM
2425,0.75,0.23501448333263397,20.0,29,session_4,30,3,Shin2017A,FBCSP + optSVM
2426,0.9132812619209292,1.3428702354431152,160.0,1,session_0,60,1,Weibo 2014,FBCSP + optSVM
2427,0.8796874880790709,1.3146024942398071,160.0,2,session_0,60,1,Weibo 2014,FBCSP + optSVM
2428,0.7398437261581421,1.317098617553711,160.0,3,session_0,60,1,Weibo 2014,FBCSP + optSVM
2429,0.9945312738418579,1.2936116456985474,160.0,4,session_0,60,1,Weibo 2014,FBCSP + optSVM
2430,0.8890625238418579,1.3104524612426758,160.0,5,session_0,60,1,Weibo 2014,FBCSP + optSVM
2431,0.8704081773757935,1.1513698101043701,140.0,6,session_0,60,1,Weibo 2014,FBCSP + optSVM
2432,0.8539062738418579,1.309910535812378,160.0,7,session_0,60,1,Weibo 2014,FBCSP + optSVM
2433,0.8492187261581421,1.3059006929397583,160.0,8,session_0,60,1,Weibo 2014,FBCSP + optSVM
2434,0.9734374880790708,1.3079694509506226,160.0,9,session_0,60,1,Weibo 2014,FBCSP + optSVM
2435,0.9132812619209292,1.3040441274642944,160.0,10,session_0,60,1,Weibo 2014,FBCSP + optSVM
2436,0.9736111164093018,0.6172142028808594,120.0,1,session_0,16,3,Zhou 2016,FBCSP + optSVM
2437,0.9079999923706056,0.4339081346988678,100.0,1,session_1,16,3,Zhou 2016,FBCSP + optSVM
2438,0.9520000219345092,0.4290916323661804,100.0,1,session_2,16,3,Zhou 2016,FBCSP + optSVM
2439,0.9580000042915344,0.4255402684211731,100.0,2,session_0,16,3,Zhou 2016,FBCSP + optSVM
2440,1.0,0.3973334729671478,90.0,2,session_1,16,3,Zhou 2016,FBCSP + optSVM
2441,1.0,0.4307340085506439,100.0,2,session_2,16,3,Zhou 2016,FBCSP + optSVM
2442,0.9539999961853028,0.4307433664798737,100.0,3,session_0,16,3,Zhou 2016,FBCSP + optSVM
2443,0.7970908880233765,0.4370506405830383,101.0,3,session_1,16,3,Zhou 2016,FBCSP + optSVM
2444,0.9580000042915344,0.4316312372684479,100.0,3,session_2,16,3,Zhou 2016,FBCSP + optSVM
2445,0.9827160239219666,0.392681747674942,90.0,4,session_0,16,3,Zhou 2016,FBCSP + optSVM
2446,0.9539999961853028,0.4325348734855652,100.0,4,session_1,16,3,Zhou 2016,FBCSP + optSVM
2447,0.9860000014305116,0.4357541501522064,100.0,4,session_2,16,3,Zhou 2016,FBCSP + optSVM


==> Figures/info.txt <==
Date: 2018-05-08
 Time: 12:34
System: Linux
CPU: x86_64
Date: 2018-05-08
 Time: 12:38
System: Linux
CPU: x86_64
Date: 2018-05-08
 Time: 12:39
System: Linux
CPU: x86_64
Date: 2018-05-08
 Time: 12:47
System: Linux
CPU: x86_64
Date: 2018-05-08
 Time: 12:52
System: Linux
CPU: x86_64
Date: 2018-05-08
 Time: 12:53
System: Linux
CPU: x86_64
Date: 2018-05-08
 Time: 14:10
System: Linux
CPU: x86_64
Date: 2018-05-08
 Time: 14:38
System: Linux
CPU: x86_64
Date: 2018-05-08
 Time: 14:39
System: Linux
CPU: x86_64
Date: 2018-05-08
 Time: 17:46
System: Linux
CPU: x86_64
Date: 2018-05-08
 Time: 17:47
System: Linux
CPU: x86_64
Date: 2018-05-08
 Time: 17:48
System: Linux
CPU: x86_64
Date: 2018-05-09
 Time: 12:30
System: Linux
CPU: x86_64
Date: 2018-05-09
 Time: 16:01
System: Linux
CPU: x86_64
Date: 2018-05-09
 Time: 16:03
System: Linux
CPU: x86_64
Date: 2018-05-09
 Time: 16:32
System: Linux
CPU: x86_64
Date: 2018-05-09
 Time: 16:33
System: Linux
CPU: x86_64
Date: 2018-05-09
 Time: 16:37
System: Linux
CPU: x86_64
Date: 2018-05-09
 Time: 16:37
System: Linux
CPU: x86_64
Date: 2018-05-09
 Time: 16:38
System: Linux
CPU: x86_64
Date: 2018-05-09
 Time: 16:38
System: Linux
CPU: x86_64
Date: 2018-05-09
 Time: 16:39
System: Linux
CPU: x86_64
Date: 2018-05-09
 Time: 16:53
System: Linux
CPU: x86_64
Date: 2018-05-09
 Time: 16:54
System: Linux
CPU: x86_64
Date: 2018-05-09
 Time: 16:55
System: Linux
CPU: x86_64
Date: 2018-05-09
 Time: 16:55
System: Linux
CPU: x86_64
Date: 2018-05-09
 Time: 16:56
System: Linux
CPU: x86_64
Date: 2018-05-09
 Time: 16:57
System: Linux
CPU: x86_64
Date: 2018-05-09
 Time: 16:59
System: Linux
CPU: x86_64
Date: 2018-05-09
 Time: 17:00
System: Linux
CPU: x86_64
Date: 2018-05-09
 Time: 17:00
System: Linux
CPU: x86_64
Date: 2018-05-09
 Time: 17:04
System: Linux
CPU: x86_64
Date: 2018-05-09
 Time: 17:11
System: Linux
CPU: x86_64
Date: 2018-05-09
 Time: 17:18
System: Linux
CPU: x86_64
Date: 2018-05-09
 Time: 17:18
System: Linux
CPU: x86_64
Date: 2018-05-09
 Time: 23:38
System: Linux
CPU: x86_64
Date: 2018-05-09
 Time: 23:49
System: Linux
CPU: x86_64
Date: 2018-05-09
 Time: 23:51
System: Linux
CPU: x86_64
Date: 2018-05-09
 Time: 23:52
System: Linux
CPU: x86_64
Date: 2018-05-09
 Time: 23:53
System: Linux
CPU: x86_64
Date: 2018-05-09
 Time: 23:53
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 12:37
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 13:11
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 13:11
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 13:12
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 13:14
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 13:24
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 13:24
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 13:26
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 13:28
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 13:34
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 13:45
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 13:47
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 13:47
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 13:47
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 13:49
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 13:51
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 13:51
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 13:52
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 13:53
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 13:53
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 13:54
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 13:55
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 13:55
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 13:56
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:00
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:00
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:01
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:01
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:02
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:02
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:03
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:03
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:03
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:04
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:04
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:05
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:05
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:05
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:06
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:06
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:06
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:07
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:07
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:08
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:09
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:14
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:16
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:16
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:18
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:19
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:21
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:22
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:22
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:23
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:23
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:25
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:26
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:27
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:28
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:28
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:29
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:30
System: Linux
CPU: x86_64
Date: 2018-05-10
 Time: 14:32
System: Linux
CPU: x86_64
Date: 2018-05-14
 Time: 15:26
System: Linux
CPU: x86_64
Date: 2018-05-14
 Time: 16:08
System: Linux
CPU: x86_64
Date: 2018-05-15
 Time: 13:51
System: Linux
CPU: x86_64
Date: 2018-05-15
 Time: 17:43
System: Linux
CPU: x86_64
Date: 2018-05-15
 Time: 17:53
System: Linux
CPU: x86_64
Date: 2018-05-15
 Time: 17:57
System: Linux
CPU: x86_64
Date: 2018-05-15
 Time: 19:46
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 10:57
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 10:58
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:02
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:15
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:15
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:18
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:18
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:19
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:19
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:20
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:22
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:22
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:24
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:27
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:27
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:31
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:32
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:33
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:36
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:37
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:39
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:43
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:45
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:46
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:47
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:48
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:48
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:50
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:51
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:51
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:52
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:53
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:54
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:58
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:59
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 11:59
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 12:01
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 12:02
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 12:03
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 12:10
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 12:11
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 12:11
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 12:12
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 12:15
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 12:16
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 12:21
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 12:23
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 12:25
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 12:26
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 12:29
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 12:29
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 12:32
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 12:33
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 12:35
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 12:37
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 12:38
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 12:38
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 12:41
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 12:42
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 12:43
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 12:44
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 12:45
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 14:11
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 14:12
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 14:12
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 14:13
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 14:13
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 14:14
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 14:14
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 14:15
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 14:16
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 14:17
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 14:19
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 14:19
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 14:21
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 14:22
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 16:19
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 16:21
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 16:29
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 16:30
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 16:32
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 16:32
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 16:33
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 16:37
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 16:38
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 16:38
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 16:39
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 16:40
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 16:40
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 16:41
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 16:44
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 16:45
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 16:57
System: Linux
CPU: x86_64
Date: 2018-05-16
 Time: 17:13
System: Linux
CPU: x86_64


==> Figures/stats.csv <==
,dataset,index,pipe1,pipe2,p,smd,nsub
0,001-2014,0,AM + optSVM,AM + optSVM,0.001953125,0.0,9
1,001-2014,1,CSP + LDA,AM + optSVM,0.00390625,1.3272775162898447,9
2,001-2014,2,DLCSPauto + shLDA,AM + optSVM,0.001953125,1.473348054219225,9
3,001-2014,3,FBCSP + optSVM,AM + optSVM,0.001953125,1.5459031172666962,9
4,001-2014,4,TRCSP + LDA,AM + optSVM,0.052734375,0.5981880996972174,9
5,001-2014,5,TS + optSVM,AM + optSVM,0.001953125,2.499316140059373,9
6,001-2014,6,AM + optSVM,CSP + LDA,0.998046875,-1.3272775162898447,9
7,001-2014,7,CSP + LDA,CSP + LDA,0.001953125,0.0,9
8,001-2014,8,DLCSPauto + shLDA,CSP + LDA,0.955078125,-0.6739755157450961,9
9,001-2014,9,FBCSP + optSVM,CSP + LDA,0.189453125,0.35187925621979166,9
10,001-2014,10,TRCSP + LDA,CSP + LDA,1.0,-1.1551943232521948,9
11,001-2014,11,TS + optSVM,CSP + LDA,0.068359375,0.6234743044677926,9
12,001-2014,12,AM + optSVM,DLCSPauto + shLDA,1.0,-1.473348054219225,9
13,001-2014,13,CSP + LDA,DLCSPauto + shLDA,0.046875,0.6739755157450961,9
14,001-2014,14,DLCSPauto + shLDA,DLCSPauto + shLDA,0.001953125,0.0,9
15,001-2014,15,FBCSP + optSVM,DLCSPauto + shLDA,0.048828125,0.547657720851305,9
16,001-2014,16,TRCSP + LDA,DLCSPauto + shLDA,0.994140625,-0.8846129372612521,9
17,001-2014,17,TS + optSVM,DLCSPauto + shLDA,0.005859375,0.9081944412110069,9
18,001-2014,18,AM + optSVM,FBCSP + optSVM,1.0,-1.5459031172666962,9
19,001-2014,19,CSP + LDA,FBCSP + optSVM,0.8125,-0.35187925621979166,9
20,001-2014,20,DLCSPauto + shLDA,FBCSP + optSVM,0.953125,-0.547657720851305,9
21,001-2014,21,FBCSP + optSVM,FBCSP + optSVM,0.001953125,0.0,9
22,001-2014,22,TRCSP + LDA,FBCSP + optSVM,0.9921875,-0.7019901960184933,9
23,001-2014,23,TS + optSVM,FBCSP + optSVM,0.27734375,0.2034227418644978,9
24,001-2014,24,AM + optSVM,TRCSP + LDA,0.94921875,-0.5981880996972174,9
25,001-2014,25,CSP + LDA,TRCSP + LDA,0.001953125,1.1551943232521948,9
26,001-2014,26,DLCSPauto + shLDA,TRCSP + LDA,0.0078125,0.8846129372612521,9
27,001-2014,27,FBCSP + optSVM,TRCSP + LDA,0.009765625,0.7019901960184933,9
28,001-2014,28,TRCSP + LDA,TRCSP + LDA,0.001953125,0.0,9
29,001-2014,29,TS + optSVM,TRCSP + LDA,0.001953125,1.0095381587444066,9
30,001-2014,30,AM + optSVM,TS + optSVM,1.0,-2.499316140059373,9
31,001-2014,31,CSP + LDA,TS + optSVM,0.93359375,-0.6234743044677926,9
32,001-2014,32,DLCSPauto + shLDA,TS + optSVM,0.99609375,-0.9081944412110069,9
33,001-2014,33,FBCSP + optSVM,TS + optSVM,0.724609375,-0.2034227418644978,9
34,001-2014,34,TRCSP + LDA,TS + optSVM,1.0,-1.0095381587444066,9
35,001-2014,35,TS + optSVM,TS + optSVM,0.001953125,0.0,9
36,001-2015,0,AM + optSVM,AM + optSVM,0.000244140625,0.0,12
37,001-2015,1,CSP + LDA,AM + optSVM,0.00048828125,1.4049921823368536,12
38,001-2015,2,DLCSPauto + shLDA,AM + optSVM,0.00244140625,0.9909210820805111,12
39,001-2015,3,FBCSP + optSVM,AM + optSVM,0.000244140625,1.4399774868499602,12
40,001-2015,4,TRCSP + LDA,AM + optSVM,0.2333984375,0.21935522966225965,12
41,001-2015,5,TS + optSVM,AM + optSVM,0.000244140625,1.5487870544196758,12
42,001-2015,6,AM + optSVM,CSP + LDA,0.999755859375,-1.4049921823368536,12
43,001-2015,7,CSP + LDA,CSP + LDA,0.000244140625,0.0,12
44,001-2015,8,DLCSPauto + shLDA,CSP + LDA,0.920166015625,-0.38874646285748055,12
45,001-2015,9,FBCSP + optSVM,CSP + LDA,0.00634765625,0.752161455378076,12
46,001-2015,10,TRCSP + LDA,CSP + LDA,1.0,-1.576696405253534,12
47,001-2015,11,TS + optSVM,CSP + LDA,0.0078125,0.7900009799220643,12
48,001-2015,12,AM + optSVM,DLCSPauto + shLDA,0.997802734375,-0.9909210820805111,12
49,001-2015,13,CSP + LDA,DLCSPauto + shLDA,0.080078125,0.38874646285748055,12
50,001-2015,14,DLCSPauto + shLDA,DLCSPauto + shLDA,0.000244140625,0.0,12
51,001-2015,15,FBCSP + optSVM,DLCSPauto + shLDA,0.00048828125,0.9779226295216741,12
52,001-2015,16,TRCSP + LDA,DLCSPauto + shLDA,1.0,-1.239387344709709,12
53,001-2015,17,TS + optSVM,DLCSPauto + shLDA,0.004638671875,0.7123952801406871,12
54,001-2015,18,AM + optSVM,FBCSP + optSVM,1.0,-1.4399774868499602,12
55,001-2015,19,CSP + LDA,FBCSP + optSVM,0.993896484375,-0.752161455378076,12
56,001-2015,20,DLCSPauto + shLDA,FBCSP + optSVM,0.999755859375,-0.9779226295216741,12
57,001-2015,21,FBCSP + optSVM,FBCSP + optSVM,0.000244140625,0.0,12
58,001-2015,22,TRCSP + LDA,FBCSP + optSVM,1.0,-1.495373935198834,12
59,001-2015,23,TS + optSVM,FBCSP + optSVM,0.485107421875,0.011578776358875689,12
60,001-2015,24,AM + optSVM,TRCSP + LDA,0.766845703125,-0.21935522966225965,12
61,001-2015,25,CSP + LDA,TRCSP + LDA,0.000244140625,1.576696405253534,12
62,001-2015,26,DLCSPauto + shLDA,TRCSP + LDA,0.000244140625,1.239387344709709,12
63,001-2015,27,FBCSP + optSVM,TRCSP + LDA,0.000244140625,1.495373935198834,12
64,001-2015,28,TRCSP + LDA,TRCSP + LDA,0.000244140625,0.0,12
65,001-2015,29,TS + optSVM,TRCSP + LDA,0.000244140625,1.5540897643664036,12
66,001-2015,30,AM + optSVM,TS + optSVM,1.0,-1.5487870544196758,12
67,001-2015,31,CSP + LDA,TS + optSVM,0.992431640625,-0.7900009799220643,12
68,001-2015,32,DLCSPauto + shLDA,TS + optSVM,0.99560546875,-0.7123952801406871,12
69,001-2015,33,FBCSP + optSVM,TS + optSVM,0.51513671875,-0.011578776358875689,12
70,001-2015,34,TRCSP + LDA,TS + optSVM,1.0,-1.5540897643664036,12
71,001-2015,35,TS + optSVM,TS + optSVM,0.000244140625,0.0,12
72,002-2014,0,AM + optSVM,AM + optSVM,0.0001,0.0,14
73,002-2014,1,CSP + LDA,AM + optSVM,0.0006,0.8476750744425171,14
74,002-2014,2,DLCSPauto + shLDA,AM + optSVM,0.0175,0.6454908883828999,14
75,002-2014,3,FBCSP + optSVM,AM + optSVM,0.0036,0.8854743742251449,14
76,002-2014,4,TRCSP + LDA,AM + optSVM,0.0034,0.6735752001121723,14
77,002-2014,5,TS + optSVM,AM + optSVM,0.0002,1.1214392193816523,14
78,002-2014,6,AM + optSVM,CSP + LDA,0.9996,-0.8476750744425171,14
79,002-2014,7,CSP + LDA,CSP + LDA,0.0001,0.0,14
80,002-2014,8,DLCSPauto + shLDA,CSP + LDA,0.7402,-0.26434661942670906,14
81,002-2014,9,FBCSP + optSVM,CSP + LDA,0.7548,-0.24227935580748325,14
82,002-2014,10,TRCSP + LDA,CSP + LDA,0.9668,-0.505772363698416,14
83,002-2014,11,TS + optSVM,CSP + LDA,0.1227,0.3214768820175466,14
84,002-2014,12,AM + optSVM,DLCSPauto + shLDA,0.9825,-0.6454908883828999,14
85,002-2014,13,CSP + LDA,DLCSPauto + shLDA,0.2596,0.26434661942670906,14
86,002-2014,14,DLCSPauto + shLDA,DLCSPauto + shLDA,0.0001,0.0,14
87,002-2014,15,FBCSP + optSVM,DLCSPauto + shLDA,0.4075,0.05585444823823882,14
88,002-2014,16,TRCSP + LDA,DLCSPauto + shLDA,0.5101,-0.007776015247996207,14
89,002-2014,17,TS + optSVM,DLCSPauto + shLDA,0.0293,0.40488884916197343,14
90,002-2014,18,AM + optSVM,FBCSP + optSVM,0.9966,-0.8854743742251449,14
91,002-2014,19,CSP + LDA,FBCSP + optSVM,0.2451,0.24227935580748325,14
92,002-2014,20,DLCSPauto + shLDA,FBCSP + optSVM,0.5922,-0.05585444823823882,14
93,002-2014,21,FBCSP + optSVM,FBCSP + optSVM,0.0001,0.0,14
94,002-2014,22,TRCSP + LDA,FBCSP + optSVM,0.5398,-0.03331145407487171,14
95,002-2014,23,TS + optSVM,FBCSP + optSVM,0.0669,0.40182342442929414,14
96,002-2014,24,AM + optSVM,TRCSP + LDA,0.9968,-0.6735752001121723,14
97,002-2014,25,CSP + LDA,TRCSP + LDA,0.0334,0.505772363698416,14
98,002-2014,26,DLCSPauto + shLDA,TRCSP + LDA,0.4897,0.007776015247996207,14
99,002-2014,27,FBCSP + optSVM,TRCSP + LDA,0.4604,0.03331145407487171,14
100,002-2014,28,TRCSP + LDA,TRCSP + LDA,0.0001,0.0,14
101,002-2014,29,TS + optSVM,TRCSP + LDA,0.0025,0.7098893619737486,14
102,002-2014,30,AM + optSVM,TS + optSVM,1.0,-1.1214392193816523,14
103,002-2014,31,CSP + LDA,TS + optSVM,0.8774,-0.3214768820175466,14
104,002-2014,32,DLCSPauto + shLDA,TS + optSVM,0.9707,-0.40488884916197343,14
105,002-2014,33,FBCSP + optSVM,TS + optSVM,0.9332,-0.40182342442929414,14
106,002-2014,34,TRCSP + LDA,TS + optSVM,0.9977,-0.7098893619737486,14
107,002-2014,35,TS + optSVM,TS + optSVM,0.0001,0.0,14
108,004-2014,0,AM + optSVM,AM + optSVM,0.001953125,0.0,9
109,004-2014,1,CSP + LDA,AM + optSVM,0.021484375,0.7930799396927747,9
110,004-2014,2,DLCSPauto + shLDA,AM + optSVM,0.02734375,0.7886239053596763,9
111,004-2014,3,FBCSP + optSVM,AM + optSVM,0.083984375,0.5260044931599428,9
112,004-2014,4,TRCSP + LDA,AM + optSVM,0.0078125,0.8404953631939007,9
113,004-2014,5,TS + optSVM,AM + optSVM,0.02734375,0.7577995469845612,9
114,004-2014,6,AM + optSVM,CSP + LDA,0.98046875,-0.7930799396927747,9
115,004-2014,7,CSP + LDA,CSP + LDA,0.001953125,0.0,9
116,004-2014,8,DLCSPauto + shLDA,CSP + LDA,0.8671875,-0.3959491652132343,9
117,004-2014,9,FBCSP + optSVM,CSP + LDA,0.25,0.23985339381788814,9
118,004-2014,10,TRCSP + LDA,CSP + LDA,0.787109375,-0.2774973456287121,9
119,004-2014,11,TS + optSVM,CSP + LDA,0.77734375,-0.2746585221292458,9
120,004-2014,12,AM + optSVM,DLCSPauto + shLDA,0.974609375,-0.7886239053596763,9
121,004-2014,13,CSP + LDA,DLCSPauto + shLDA,0.134765625,0.3959491652132343,9
122,004-2014,14,DLCSPauto + shLDA,DLCSPauto + shLDA,0.001953125,0.0,9
123,004-2014,15,FBCSP + optSVM,DLCSPauto + shLDA,0.220703125,0.2765823687643502,9
124,004-2014,16,TRCSP + LDA,DLCSPauto + shLDA,0.732421875,-0.21768319975847555,9
125,004-2014,17,TS + optSVM,DLCSPauto + shLDA,0.71875,-0.19873560841753268,9
126,004-2014,18,AM + optSVM,FBCSP + optSVM,0.91796875,-0.5260044931599428,9
127,004-2014,19,CSP + LDA,FBCSP + optSVM,0.751953125,-0.23985339381788814,9
128,004-2014,20,DLCSPauto + shLDA,FBCSP + optSVM,0.78125,-0.2765823687643502,9
129,004-2014,21,FBCSP + optSVM,FBCSP + optSVM,0.001953125,0.0,9
130,004-2014,22,TRCSP + LDA,FBCSP + optSVM,0.8125,-0.3284633937929318,9
131,004-2014,23,TS + optSVM,FBCSP + optSVM,0.810546875,-0.3454206831880401,9
132,004-2014,24,AM + optSVM,TRCSP + LDA,0.994140625,-0.8404953631939007,9
133,004-2014,25,CSP + LDA,TRCSP + LDA,0.21484375,0.2774973456287121,9
134,004-2014,26,DLCSPauto + shLDA,TRCSP + LDA,0.26953125,0.21768319975847555,9
135,004-2014,27,FBCSP + optSVM,TRCSP + LDA,0.189453125,0.3284633937929318,9
136,004-2014,28,TRCSP + LDA,TRCSP + LDA,0.001953125,0.0,9
137,004-2014,29,TS + optSVM,TRCSP + LDA,0.455078125,0.04285301662537877,9
138,004-2014,30,AM + optSVM,TS + optSVM,0.974609375,-0.7577995469845612,9
139,004-2014,31,CSP + LDA,TS + optSVM,0.224609375,0.2746585221292458,9
140,004-2014,32,DLCSPauto + shLDA,TS + optSVM,0.283203125,0.19873560841753268,9
141,004-2014,33,FBCSP + optSVM,TS + optSVM,0.19140625,0.3454206831880401,9
142,004-2014,34,TRCSP + LDA,TS + optSVM,0.546875,-0.04285301662537877,9
143,004-2014,35,TS + optSVM,TS + optSVM,0.001953125,0.0,9
144,004-2015,0,AM + optSVM,AM + optSVM,0.001953125,0.0,9
145,004-2015,1,CSP + LDA,AM + optSVM,0.81640625,-0.33753538499342284,9
146,004-2015,2,DLCSPauto + shLDA,AM + optSVM,0.759765625,-0.29674289936396686,9
147,004-2015,3,FBCSP + optSVM,AM + optSVM,0.888671875,-0.4541702403505041,9
148,004-2015,4,TRCSP + LDA,AM + optSVM,0.658203125,-0.17097190837371215,9
149,004-2015,5,TS + optSVM,AM + optSVM,0.017578125,0.8666535186675357,9
150,004-2015,6,AM + optSVM,CSP + LDA,0.185546875,0.33753538499342284,9
151,004-2015,7,CSP + LDA,CSP + LDA,0.001953125,0.0,9
152,004-2015,8,DLCSPauto + shLDA,CSP + LDA,0.509765625,-0.012105348434423098,9
153,004-2015,9,FBCSP + optSVM,CSP + LDA,0.5625,-0.04503705181991008,9
154,004-2015,10,TRCSP + LDA,CSP + LDA,0.162109375,0.34826975272312366,9
155,004-2015,11,TS + optSVM,CSP + LDA,0.03515625,0.7443917204963991,9
156,004-2015,12,AM + optSVM,DLCSPauto + shLDA,0.2421875,0.29674289936396686,9
157,004-2015,13,CSP + LDA,DLCSPauto + shLDA,0.4921875,0.012105348434423098,9
158,004-2015,14,DLCSPauto + shLDA,DLCSPauto + shLDA,0.001953125,0.0,9
159,004-2015,15,FBCSP + optSVM,DLCSPauto + shLDA,0.5390625,-0.03792362668656972,9
160,004-2015,16,TRCSP + LDA,DLCSPauto + shLDA,0.125,0.41735985666831066,9
161,004-2015,17,TS + optSVM,DLCSPauto + shLDA,0.02734375,0.7048686172409495,9
162,004-2015,18,AM + optSVM,FBCSP + optSVM,0.11328125,0.4541702403505041,9
163,004-2015,19,CSP + LDA,FBCSP + optSVM,0.439453125,0.04503705181991008,9
164,004-2015,20,DLCSPauto + shLDA,FBCSP + optSVM,0.462890625,0.03792362668656972,9
165,004-2015,21,FBCSP + optSVM,FBCSP + optSVM,0.001953125,0.0,9
166,004-2015,22,TRCSP + LDA,FBCSP + optSVM,0.099609375,0.4532582446573892,9
167,004-2015,23,TS + optSVM,FBCSP + optSVM,0.009765625,0.9872470515889478,9
168,004-2015,24,AM + optSVM,TRCSP + LDA,0.34375,0.17097190837371215,9
169,004-2015,25,CSP + LDA,TRCSP + LDA,0.83984375,-0.34826975272312366,9
170,004-2015,26,DLCSPauto + shLDA,TRCSP + LDA,0.876953125,-0.41735985666831066,9
171,004-2015,27,FBCSP + optSVM,TRCSP + LDA,0.900390625,-0.4532582446573892,9
172,004-2015,28,TRCSP + LDA,TRCSP + LDA,0.001953125,0.0,9
173,004-2015,29,TS + optSVM,TRCSP + LDA,0.0390625,0.6791779498357849,9
174,004-2015,30,AM + optSVM,TS + optSVM,0.984375,-0.8666535186675357,9
175,004-2015,31,CSP + LDA,TS + optSVM,0.966796875,-0.7443917204963991,9
176,004-2015,32,DLCSPauto + shLDA,TS + optSVM,0.974609375,-0.7048686172409495,9
177,004-2015,33,FBCSP + optSVM,TS + optSVM,0.9921875,-0.9872470515889478,9
178,004-2015,34,TRCSP + LDA,TS + optSVM,0.962890625,-0.6791779498357849,9
179,004-2015,35,TS + optSVM,TS + optSVM,0.001953125,0.0,9
180,Alexandre Motor Imagery,0,AM + optSVM,AM + optSVM,0.00390625,0.0,8
181,Alexandre Motor Imagery,1,CSP + LDA,AM + optSVM,0.03125,0.8454312124548159,8
182,Alexandre Motor Imagery,2,DLCSPauto + shLDA,AM + optSVM,0.01171875,0.9643815126051666,8
183,Alexandre Motor Imagery,3,FBCSP + optSVM,AM + optSVM,0.0703125,0.6122684769551432,8
184,Alexandre Motor Imagery,4,TRCSP + LDA,AM + optSVM,0.00390625,0.8090704753033098,8
185,Alexandre Motor Imagery,5,TS + optSVM,AM + optSVM,0.0078125,1.2222449965770161,8
186,Alexandre Motor Imagery,6,AM + optSVM,CSP + LDA,0.97265625,-0.8454312124548159,8
187,Alexandre Motor Imagery,7,CSP + LDA,CSP + LDA,0.00390625,0.0,8
188,Alexandre Motor Imagery,8,DLCSPauto + shLDA,CSP + LDA,0.09765625,0.43082043186249025,8
189,Alexandre Motor Imagery,9,FBCSP + optSVM,CSP + LDA,0.27734375,0.19002933841891384,8
190,Alexandre Motor Imagery,10,TRCSP + LDA,CSP + LDA,0.60546875,-0.08799640378824622,8
191,Alexandre Motor Imagery,11,TS + optSVM,CSP + LDA,0.05078125,0.6120085161327025,8
192,Alexandre Motor Imagery,12,AM + optSVM,DLCSPauto + shLDA,0.98828125,-0.9643815126051666,8
193,Alexandre Motor Imagery,13,CSP + LDA,DLCSPauto + shLDA,0.87890625,-0.43082043186249025,8
194,Alexandre Motor Imagery,14,DLCSPauto + shLDA,DLCSPauto + shLDA,0.00390625,0.0,8
195,Alexandre Motor Imagery,15,FBCSP + optSVM,DLCSPauto + shLDA,0.38671875,0.09878450126087499,8
196,Alexandre Motor Imagery,16,TRCSP + LDA,DLCSPauto + shLDA,0.76953125,-0.2951948277694211,8
197,Alexandre Motor Imagery,17,TS + optSVM,DLCSPauto + shLDA,0.06640625,0.6290751047610066,8
198,Alexandre Motor Imagery,18,AM + optSVM,FBCSP + optSVM,0.9296875,-0.6122684769551432,8
199,Alexandre Motor Imagery,19,CSP + LDA,FBCSP + optSVM,0.72265625,-0.19002933841891384,8
200,Alexandre Motor Imagery,20,DLCSPauto + shLDA,FBCSP + optSVM,0.61328125,-0.09878450126087499,8
201,Alexandre Motor Imagery,21,FBCSP + optSVM,FBCSP + optSVM,0.00390625,0.0,8
202,Alexandre Motor Imagery,22,TRCSP + LDA,FBCSP + optSVM,0.73828125,-0.2207128750118103,8
203,Alexandre Motor Imagery,23,TS + optSVM,FBCSP + optSVM,0.23828125,0.313947744515969,8
204,Alexandre Motor Imagery,24,AM + optSVM,TRCSP + LDA,0.98828125,-0.8090704753033098,8
205,Alexandre Motor Imagery,25,CSP + LDA,TRCSP + LDA,0.37890625,0.08799640378824622,8
206,Alexandre Motor Imagery,26,DLCSPauto + shLDA,TRCSP + LDA,0.22265625,0.2951948277694211,8
207,Alexandre Motor Imagery,27,FBCSP + optSVM,TRCSP + LDA,0.26171875,0.2207128750118103,8
208,Alexandre Motor Imagery,28,TRCSP + LDA,TRCSP + LDA,0.00390625,0.0,8
209,Alexandre Motor Imagery,29,TS + optSVM,TRCSP + LDA,0.02734375,0.8594121368169133,8
210,Alexandre Motor Imagery,30,AM + optSVM,TS + optSVM,0.99609375,-1.2222449965770161,8
211,Alexandre Motor Imagery,31,CSP + LDA,TS + optSVM,0.92578125,-0.6120085161327025,8
212,Alexandre Motor Imagery,32,DLCSPauto + shLDA,TS + optSVM,0.93359375,-0.6290751047610066,8
213,Alexandre Motor Imagery,33,FBCSP + optSVM,TS + optSVM,0.75390625,-0.313947744515969,8
214,Alexandre Motor Imagery,34,TRCSP + LDA,TS + optSVM,0.97265625,-0.8594121368169133,8
215,Alexandre Motor Imagery,35,TS + optSVM,TS + optSVM,0.00390625,0.0,8
216,Cho2017,0,AM + optSVM,AM + optSVM,0.0,0.0,49
217,Cho2017,1,CSP + LDA,AM + optSVM,2.315915554649097e-05,0.698931800859206,49
218,Cho2017,2,DLCSPauto + shLDA,AM + optSVM,3.2506036833148466e-05,0.6793050982058232,49
219,Cho2017,3,FBCSP + optSVM,AM + optSVM,0.013439413082802935,0.3552784263213546,49
220,Cho2017,4,TRCSP + LDA,AM + optSVM,1.2337211761837538e-05,0.7358302690680228,49
221,Cho2017,5,TS + optSVM,AM + optSVM,1.5740097976545105e-09,1.4514817850430404,49
222,Cho2017,6,AM + optSVM,CSP + LDA,0.9999768408444535,-0.698931800859206,49
223,Cho2017,7,CSP + LDA,CSP + LDA,0.0,0.0,49
224,Cho2017,8,DLCSPauto + shLDA,CSP + LDA,0.4203232316087708,0.024982861108700728,49
225,Cho2017,9,FBCSP + optSVM,CSP + LDA,0.9807293061635902,-0.2806737815879389,49
226,Cho2017,10,TRCSP + LDA,CSP + LDA,0.23234414592139535,0.08538234268704487,49
227,Cho2017,11,TS + optSVM,CSP + LDA,7.532680571796408e-05,0.6549708923970184,49
228,Cho2017,12,AM + optSVM,DLCSPauto + shLDA,0.9999674939631669,-0.6793050982058232,49
229,Cho2017,13,CSP + LDA,DLCSPauto + shLDA,0.5796767683912292,-0.024982861108700728,49
230,Cho2017,14,DLCSPauto + shLDA,DLCSPauto + shLDA,0.0,0.0,49
231,Cho2017,15,FBCSP + optSVM,DLCSPauto + shLDA,0.9809620432607586,-0.27773249641599956,49
232,Cho2017,16,TRCSP + LDA,DLCSPauto + shLDA,0.24000980533301053,0.06578876303718609,49
233,Cho2017,17,TS + optSVM,DLCSPauto + shLDA,8.66348542124138e-05,0.6224171775830835,49
234,Cho2017,18,AM + optSVM,FBCSP + optSVM,0.9865605869171971,-0.3552784263213546,49
235,Cho2017,19,CSP + LDA,FBCSP + optSVM,0.01927069383640974,0.2806737815879389,49
236,Cho2017,20,DLCSPauto + shLDA,FBCSP + optSVM,0.019037956739241337,0.27773249641599956,49
237,Cho2017,21,FBCSP + optSVM,FBCSP + optSVM,0.0,0.0,49
238,Cho2017,22,TRCSP + LDA,FBCSP + optSVM,0.012510775599443389,0.3333431506608595,49
239,Cho2017,23,TS + optSVM,FBCSP + optSVM,1.132219741122669e-06,0.8868528618914666,49
240,Cho2017,24,AM + optSVM,TRCSP + LDA,0.9999876627882381,-0.7358302690680228,49
241,Cho2017,25,CSP + LDA,TRCSP + LDA,0.7676558540786047,-0.08538234268704487,49
242,Cho2017,26,DLCSPauto + shLDA,TRCSP + LDA,0.7599901946669895,-0.06578876303718609,49
243,Cho2017,27,FBCSP + optSVM,TRCSP + LDA,0.9874892244005566,-0.3333431506608595,49
244,Cho2017,28,TRCSP + LDA,TRCSP + LDA,0.0,0.0,49
245,Cho2017,29,TS + optSVM,TRCSP + LDA,0.00017898340870769336,0.5965846249319778,49
246,Cho2017,30,AM + optSVM,TS + optSVM,0.9999999984259902,-1.4514817850430404,49
247,Cho2017,31,CSP + LDA,TS + optSVM,0.999924673194282,-0.6549708923970184,49
248,Cho2017,32,DLCSPauto + shLDA,TS + optSVM,0.9999133651457875,-0.6224171775830835,49
249,Cho2017,33,FBCSP + optSVM,TS + optSVM,0.9999988677802589,-0.8868528618914666,49
250,Cho2017,34,TRCSP + LDA,TS + optSVM,0.9998210165912923,-0.5965846249319778,49
251,Cho2017,35,TS + optSVM,TS + optSVM,0.0,0.0,49
252,Grosse-Wentrup 2009,0,AM + optSVM,AM + optSVM,0.0009765625,0.0,10
253,Grosse-Wentrup 2009,1,CSP + LDA,AM + optSVM,0.82421875,-0.30420690778753945,10
254,Grosse-Wentrup 2009,2,DLCSPauto + shLDA,AM + optSVM,0.8212890625,-0.3099181857075643,10
255,Grosse-Wentrup 2009,3,FBCSP + optSVM,AM + optSVM,0.36328125,0.11152706480031285,10
256,Grosse-Wentrup 2009,4,TRCSP + LDA,AM + optSVM,0.8115234375,-0.2878395833280175,10
257,Grosse-Wentrup 2009,5,TS + optSVM,AM + optSVM,0.0009765625,1.4719486928424617,10
258,Grosse-Wentrup 2009,6,AM + optSVM,CSP + LDA,0.1767578125,0.30420690778753945,10
259,Grosse-Wentrup 2009,7,CSP + LDA,CSP + LDA,0.0009765625,0.0,10
260,Grosse-Wentrup 2009,8,DLCSPauto + shLDA,CSP + LDA,0.4794921875,0.09411013837829667,10
261,Grosse-Wentrup 2009,9,FBCSP + optSVM,CSP + LDA,0.005859375,0.7573115334089638,10
262,Grosse-Wentrup 2009,10,TRCSP + LDA,CSP + LDA,0.287109375,0.2310190401049861,10
263,Grosse-Wentrup 2009,11,TS + optSVM,CSP + LDA,0.0009765625,0.9708931325162155,10
264,Grosse-Wentrup 2009,12,AM + optSVM,DLCSPauto + shLDA,0.1796875,0.3099181857075643,10
265,Grosse-Wentrup 2009,13,CSP + LDA,DLCSPauto + shLDA,0.5205078125,-0.09411013837829667,10
266,Grosse-Wentrup 2009,14,DLCSPauto + shLDA,DLCSPauto + shLDA,0.0009765625,0.0,10
267,Grosse-Wentrup 2009,15,FBCSP + optSVM,DLCSPauto + shLDA,0.0029296875,0.8526829761209196,10
268,Grosse-Wentrup 2009,16,TRCSP + LDA,DLCSPauto + shLDA,0.2421875,0.25378069648138657,10
269,Grosse-Wentrup 2009,17,TS + optSVM,DLCSPauto + shLDA,0.0009765625,1.0517830788561238,10
270,Grosse-Wentrup 2009,18,AM + optSVM,FBCSP + optSVM,0.6376953125,-0.11152706480031285,10
271,Grosse-Wentrup 2009,19,CSP + LDA,FBCSP + optSVM,0.9951171875,-0.7573115334089638,10
272,Grosse-Wentrup 2009,20,DLCSPauto + shLDA,FBCSP + optSVM,0.998046875,-0.8526829761209196,10
273,Grosse-Wentrup 2009,21,FBCSP + optSVM,FBCSP + optSVM,0.0009765625,0.0,10
274,Grosse-Wentrup 2009,22,TRCSP + LDA,FBCSP + optSVM,0.873046875,-0.3873102132135393,10
275,Grosse-Wentrup 2009,23,TS + optSVM,FBCSP + optSVM,0.0263671875,0.6644086992707098,10
276,Grosse-Wentrup 2009,24,AM + optSVM,TRCSP + LDA,0.189453125,0.2878395833280175,10
277,Grosse-Wentrup 2009,25,CSP + LDA,TRCSP + LDA,0.7138671875,-0.2310190401049861,10
278,Grosse-Wentrup 2009,26,DLCSPauto + shLDA,TRCSP + LDA,0.7587890625,-0.25378069648138657,10
279,Grosse-Wentrup 2009,27,FBCSP + optSVM,TRCSP + LDA,0.1279296875,0.3873102132135393,10
280,Grosse-Wentrup 2009,28,TRCSP + LDA,TRCSP + LDA,0.0009765625,0.0,10
281,Grosse-Wentrup 2009,29,TS + optSVM,TRCSP + LDA,0.0009765625,1.7231671360756768,10
282,Grosse-Wentrup 2009,30,AM + optSVM,TS + optSVM,1.0,-1.4719486928424617,10
283,Grosse-Wentrup 2009,31,CSP + LDA,TS + optSVM,1.0,-0.9708931325162155,10
284,Grosse-Wentrup 2009,32,DLCSPauto + shLDA,TS + optSVM,1.0,-1.0517830788561238,10
285,Grosse-Wentrup 2009,33,FBCSP + optSVM,TS + optSVM,0.974609375,-0.6644086992707098,10
286,Grosse-Wentrup 2009,34,TRCSP + LDA,TS + optSVM,1.0,-1.7231671360756768,10
287,Grosse-Wentrup 2009,35,TS + optSVM,TS + optSVM,0.0009765625,0.0,10
288,Physionet Motor Imagery,0,AM + optSVM,AM + optSVM,0.0,0.0,109
289,Physionet Motor Imagery,1,CSP + LDA,AM + optSVM,1.9195009319921605e-08,0.5957975378002668,109
290,Physionet Motor Imagery,2,DLCSPauto + shLDA,AM + optSVM,1.288205266158351e-08,0.592432336018424,109
291,Physionet Motor Imagery,3,FBCSP + optSVM,AM + optSVM,2.0416973790915175e-05,0.43856045816558625,109
292,Physionet Motor Imagery,4,TRCSP + LDA,AM + optSVM,5.480057528190789e-10,0.6077831501939152,109
293,Physionet Motor Imagery,5,TS + optSVM,AM + optSVM,6.622834942964653e-17,1.1036150713667472,109
294,Physionet Motor Imagery,6,AM + optSVM,CSP + LDA,0.9999999808049906,-0.5957975378002668,109
295,Physionet Motor Imagery,7,CSP + LDA,CSP + LDA,0.0,0.0,109
296,Physionet Motor Imagery,8,DLCSPauto + shLDA,CSP + LDA,0.653664975537046,-0.06284760669936823,109
297,Physionet Motor Imagery,9,FBCSP + optSVM,CSP + LDA,0.9998183220596145,-0.295271876108633,109
298,Physionet Motor Imagery,10,TRCSP + LDA,CSP + LDA,0.13532103924411987,0.06562661643809028,109
299,Physionet Motor Imagery,11,TS + optSVM,CSP + LDA,2.4243616195140356e-08,0.5532593638987446,109
300,Physionet Motor Imagery,12,AM + optSVM,DLCSPauto + shLDA,0.9999999871179474,-0.592432336018424,109
301,Physionet Motor Imagery,13,CSP + LDA,DLCSPauto + shLDA,0.34633502446295406,0.06284760669936823,109
302,Physionet Motor Imagery,14,DLCSPauto + shLDA,DLCSPauto + shLDA,0.0,0.0,109
303,Physionet Motor Imagery,15,FBCSP + optSVM,DLCSPauto + shLDA,0.9985068391530709,-0.29115555775607954,109
304,Physionet Motor Imagery,16,TRCSP + LDA,DLCSPauto + shLDA,0.07702536307163192,0.10189203403956483,109
305,Physionet Motor Imagery,17,TS + optSVM,DLCSPauto + shLDA,2.586966795399097e-09,0.6058502724666303,109
306,Physionet Motor Imagery,18,AM + optSVM,FBCSP + optSVM,0.999979583026209,-0.43856045816558625,109
307,Physionet Motor Imagery,19,CSP + LDA,FBCSP + optSVM,0.00018167794038548513,0.295271876108633,109
308,Physionet Motor Imagery,20,DLCSPauto + shLDA,FBCSP + optSVM,0.0014931608469290637,0.29115555775607954,109
309,Physionet Motor Imagery,21,FBCSP + optSVM,FBCSP + optSVM,0.0,0.0,109
310,Physionet Motor Imagery,22,TRCSP + LDA,FBCSP + optSVM,0.00016583663537711698,0.287973999765865,109
311,Physionet Motor Imagery,23,TS + optSVM,FBCSP + optSVM,2.9672604215642146e-14,0.8769415356249003,109
312,Physionet Motor Imagery,24,AM + optSVM,TRCSP + LDA,0.9999999994519942,-0.6077831501939152,109
313,Physionet Motor Imagery,25,CSP + LDA,TRCSP + LDA,0.8646789607558801,-0.06562661643809028,109
314,Physionet Motor Imagery,26,DLCSPauto + shLDA,TRCSP + LDA,0.9229746369283681,-0.10189203403956483,109
315,Physionet Motor Imagery,27,FBCSP + optSVM,TRCSP + LDA,0.9998341633646228,-0.287973999765865,109
316,Physionet Motor Imagery,28,TRCSP + LDA,TRCSP + LDA,0.0,0.0,109
317,Physionet Motor Imagery,29,TS + optSVM,TRCSP + LDA,4.60691140136711e-06,0.4478562092385232,109
318,Physionet Motor Imagery,30,AM + optSVM,TS + optSVM,0.9999999999999999,-1.1036150713667472,109
319,Physionet Motor Imagery,31,CSP + LDA,TS + optSVM,0.9999999757563838,-0.5532593638987446,109
320,Physionet Motor Imagery,32,DLCSPauto + shLDA,TS + optSVM,0.9999999974130332,-0.6058502724666303,109
321,Physionet Motor Imagery,33,FBCSP + optSVM,TS + optSVM,0.9999999999999704,-0.8769415356249003,109
322,Physionet Motor Imagery,34,TRCSP + LDA,TS + optSVM,0.9999953930885986,-0.4478562092385232,109
323,Physionet Motor Imagery,35,TS + optSVM,TS + optSVM,0.0,0.0,109
324,Shin2017A,0,AM + optSVM,AM + optSVM,0.0,0.0,29
325,Shin2017A,1,CSP + LDA,AM + optSVM,0.00016535421994883642,0.835320712721261,29
326,Shin2017A,2,DLCSPauto + shLDA,AM + optSVM,4.065970028969474e-05,0.9376566211565944,29
327,Shin2017A,3,FBCSP + optSVM,AM + optSVM,0.009208260701976683,0.5339981265331291,29
328,Shin2017A,4,TRCSP + LDA,AM + optSVM,0.000540708948791265,0.6957972173948845,29
329,Shin2017A,5,TS + optSVM,AM + optSVM,7.372791889770518e-05,0.8294534816053102,29
330,Shin2017A,6,AM + optSVM,CSP + LDA,0.9998346457800512,-0.835320712721261,29
331,Shin2017A,7,CSP + LDA,CSP + LDA,0.0,0.0,29
332,Shin2017A,8,DLCSPauto + shLDA,CSP + LDA,0.7719261680381035,-0.08701059290220657,29
333,Shin2017A,9,FBCSP + optSVM,CSP + LDA,0.9918158078824814,-0.5033725253568346,29
334,Shin2017A,10,TRCSP + LDA,CSP + LDA,0.9677827880695393,-0.32896966314142867,29
335,Shin2017A,11,TS + optSVM,CSP + LDA,0.8031903478211402,-0.22113347526552302,29
336,Shin2017A,12,AM + optSVM,DLCSPauto + shLDA,0.9999593402997103,-0.9376566211565944,29
337,Shin2017A,13,CSP + LDA,DLCSPauto + shLDA,0.2280738319618965,0.08701059290220657,29
338,Shin2017A,14,DLCSPauto + shLDA,DLCSPauto + shLDA,0.0,0.0,29
339,Shin2017A,15,FBCSP + optSVM,DLCSPauto + shLDA,0.9931570805155142,-0.4571588225268839,29
340,Shin2017A,16,TRCSP + LDA,DLCSPauto + shLDA,0.9623489633512441,-0.3458428898474296,29
341,Shin2017A,17,TS + optSVM,DLCSPauto + shLDA,0.816223783201267,-0.1722779387652786,29
342,Shin2017A,18,AM + optSVM,FBCSP + optSVM,0.9907917392980233,-0.5339981265331291,29
343,Shin2017A,19,CSP + LDA,FBCSP + optSVM,0.008184192117518599,0.5033725253568346,29
344,Shin2017A,20,DLCSPauto + shLDA,FBCSP + optSVM,0.006842919484485833,0.4571588225268839,29
345,Shin2017A,21,FBCSP + optSVM,FBCSP + optSVM,0.0,0.0,29
346,Shin2017A,22,TRCSP + LDA,FBCSP + optSVM,0.20252410803402987,0.1363086642628214,29
347,Shin2017A,23,TS + optSVM,FBCSP + optSVM,0.05969659510552538,0.32386100886127844,29
348,Shin2017A,24,AM + optSVM,TRCSP + LDA,0.9994592910512088,-0.6957972173948845,29
349,Shin2017A,25,CSP + LDA,TRCSP + LDA,0.03221721193046068,0.32896966314142867,29
350,Shin2017A,26,DLCSPauto + shLDA,TRCSP + LDA,0.03765103664875589,0.3458428898474296,29
351,Shin2017A,27,FBCSP + optSVM,TRCSP + LDA,0.7974758919659701,-0.1363086642628214,29
352,Shin2017A,28,TRCSP + LDA,TRCSP + LDA,0.0,0.0,29
353,Shin2017A,29,TS + optSVM,TRCSP + LDA,0.046291016478354596,0.2056078434423353,29
354,Shin2017A,30,AM + optSVM,TS + optSVM,0.9999262720811023,-0.8294534816053102,29
355,Shin2017A,31,CSP + LDA,TS + optSVM,0.19680965217885982,0.22113347526552302,29
356,Shin2017A,32,DLCSPauto + shLDA,TS + optSVM,0.18377621679873302,0.1722779387652786,29
357,Shin2017A,33,FBCSP + optSVM,TS + optSVM,0.9403034048944746,-0.32386100886127844,29
358,Shin2017A,34,TRCSP + LDA,TS + optSVM,0.9537089835216455,-0.2056078434423353,29
359,Shin2017A,35,TS + optSVM,TS + optSVM,0.0,0.0,29
360,Weibo 2014,0,AM + optSVM,AM + optSVM,0.0009765625,0.0,10
361,Weibo 2014,1,CSP + LDA,AM + optSVM,0.0009765625,1.9378807140467376,10
362,Weibo 2014,2,DLCSPauto + shLDA,AM + optSVM,0.0009765625,1.7162188968413636,10
363,Weibo 2014,3,FBCSP + optSVM,AM + optSVM,0.0009765625,1.2498185921185012,10
364,Weibo 2014,4,TRCSP + LDA,AM + optSVM,0.015625,0.7603230456892193,10
365,Weibo 2014,5,TS + optSVM,AM + optSVM,0.0009765625,2.1694173775196575,10
366,Weibo 2014,6,AM + optSVM,CSP + LDA,1.0,-1.9378807140467376,10
367,Weibo 2014,7,CSP + LDA,CSP + LDA,0.0009765625,0.0,10
368,Weibo 2014,8,DLCSPauto + shLDA,CSP + LDA,0.994140625,-1.0195122207223517,10
369,Weibo 2014,9,FBCSP + optSVM,CSP + LDA,0.8623046875,-0.3658919396675972,10
370,Weibo 2014,10,TRCSP + LDA,CSP + LDA,1.0,-1.2864639912535127,10
371,Weibo 2014,11,TS + optSVM,CSP + LDA,0.4482421875,0.0393146945582546,10
372,Weibo 2014,12,AM + optSVM,DLCSPauto + shLDA,1.0,-1.7162188968413636,10
373,Weibo 2014,13,CSP + LDA,DLCSPauto + shLDA,0.0068359375,1.0195122207223517,10
374,Weibo 2014,14,DLCSPauto + shLDA,DLCSPauto + shLDA,0.0009765625,0.0,10
375,Weibo 2014,15,FBCSP + optSVM,DLCSPauto + shLDA,0.416015625,0.06566472935848289,10
376,Weibo 2014,16,TRCSP + LDA,DLCSPauto + shLDA,0.98046875,-0.7335758840064673,10
377,Weibo 2014,17,TS + optSVM,DLCSPauto + shLDA,0.0107421875,0.6826785057118372,10
378,Weibo 2014,18,AM + optSVM,FBCSP + optSVM,1.0,-1.2498185921185012,10
379,Weibo 2014,19,CSP + LDA,FBCSP + optSVM,0.138671875,0.3658919396675972,10
380,Weibo 2014,20,DLCSPauto + shLDA,FBCSP + optSVM,0.5849609375,-0.06566472935848289,10
381,Weibo 2014,21,FBCSP + optSVM,FBCSP + optSVM,0.0009765625,0.0,10
382,Weibo 2014,22,TRCSP + LDA,FBCSP + optSVM,0.880859375,-0.41285561271593824,10
383,Weibo 2014,23,TS + optSVM,FBCSP + optSVM,0.0888671875,0.4662495300656753,10
384,Weibo 2014,24,AM + optSVM,TRCSP + LDA,0.984375,-0.7603230456892193,10
385,Weibo 2014,25,CSP + LDA,TRCSP + LDA,0.0009765625,1.2864639912535127,10
386,Weibo 2014,26,DLCSPauto + shLDA,TRCSP + LDA,0.0205078125,0.7335758840064673,10
387,Weibo 2014,27,FBCSP + optSVM,TRCSP + LDA,0.1201171875,0.41285561271593824,10
388,Weibo 2014,28,TRCSP + LDA,TRCSP + LDA,0.0009765625,0.0,10
389,Weibo 2014,29,TS + optSVM,TRCSP + LDA,0.0009765625,1.027692457114189,10
390,Weibo 2014,30,AM + optSVM,TS + optSVM,1.0,-2.1694173775196575,10
391,Weibo 2014,31,CSP + LDA,TS + optSVM,0.552734375,-0.0393146945582546,10
392,Weibo 2014,32,DLCSPauto + shLDA,TS + optSVM,0.990234375,-0.6826785057118372,10
393,Weibo 2014,33,FBCSP + optSVM,TS + optSVM,0.912109375,-0.4662495300656753,10
394,Weibo 2014,34,TRCSP + LDA,TS + optSVM,1.0,-1.027692457114189,10
395,Weibo 2014,35,TS + optSVM,TS + optSVM,0.0009765625,0.0,10
396,Zhou 2016,0,AM + optSVM,AM + optSVM,0.0625,0.0,4
397,Zhou 2016,1,CSP + LDA,AM + optSVM,0.125,0.6874467597087336,4
398,Zhou 2016,2,DLCSPauto + shLDA,AM + optSVM,0.0625,0.7053613085854915,4
399,Zhou 2016,3,FBCSP + optSVM,AM + optSVM,0.125,1.2000746132937756,4
400,Zhou 2016,4,TRCSP + LDA,AM + optSVM,0.375,0.29136905139147873,4
401,Zhou 2016,5,TS + optSVM,AM + optSVM,0.0625,1.629955401492547,4
402,Zhou 2016,6,AM + optSVM,CSP + LDA,0.9375,-0.6874467597087336,4
403,Zhou 2016,7,CSP + LDA,CSP + LDA,0.0625,0.0,4
404,Zhou 2016,8,DLCSPauto + shLDA,CSP + LDA,0.6875,-0.24776416302082208,4
405,Zhou 2016,9,FBCSP + optSVM,CSP + LDA,0.25,0.5808404329928587,4
406,Zhou 2016,10,TRCSP + LDA,CSP + LDA,0.875,-0.6441443953938738,4
407,Zhou 2016,11,TS + optSVM,CSP + LDA,0.125,0.8629988588112674,4
408,Zhou 2016,12,AM + optSVM,DLCSPauto + shLDA,1.0,-0.7053613085854915,4
409,Zhou 2016,13,CSP + LDA,DLCSPauto + shLDA,0.375,0.24776416302082208,4
410,Zhou 2016,14,DLCSPauto + shLDA,DLCSPauto + shLDA,0.0625,0.0,4
411,Zhou 2016,15,FBCSP + optSVM,DLCSPauto + shLDA,0.1875,0.7710698316408562,4
412,Zhou 2016,16,TRCSP + LDA,DLCSPauto + shLDA,0.6875,-0.43373472116501616,4
413,Zhou 2016,17,TS + optSVM,DLCSPauto + shLDA,0.0625,0.8970266611024155,4
414,Zhou 2016,18,AM + optSVM,FBCSP + optSVM,0.9375,-1.2000746132937756,4
415,Zhou 2016,19,CSP + LDA,FBCSP + optSVM,0.8125,-0.5808404329928587,4
416,Zhou 2016,20,DLCSPauto + shLDA,FBCSP + optSVM,0.875,-0.7710698316408562,4
417,Zhou 2016,21,FBCSP + optSVM,FBCSP + optSVM,0.0625,0.0,4
418,Zhou 2016,22,TRCSP + LDA,FBCSP + optSVM,0.875,-0.6261203740514963,4
419,Zhou 2016,23,TS + optSVM,FBCSP + optSVM,0.0625,0.7145811122008319,4
420,Zhou 2016,24,AM + optSVM,TRCSP + LDA,0.6875,-0.29136905139147873,4
421,Zhou 2016,25,CSP + LDA,TRCSP + LDA,0.1875,0.6441443953938738,4
422,Zhou 2016,26,DLCSPauto + shLDA,TRCSP + LDA,0.375,0.43373472116501616,4
423,Zhou 2016,27,FBCSP + optSVM,TRCSP + LDA,0.1875,0.6261203740514963,4
424,Zhou 2016,28,TRCSP + LDA,TRCSP + LDA,0.0625,0.0,4
425,Zhou 2016,29,TS + optSVM,TRCSP + LDA,0.125,0.8814720876488156,4
426,Zhou 2016,30,AM + optSVM,TS + optSVM,1.0,-1.629955401492547,4
427,Zhou 2016,31,CSP + LDA,TS + optSVM,0.9375,-0.8629988588112674,4
428,Zhou 2016,32,DLCSPauto + shLDA,TS + optSVM,1.0,-0.8970266611024155,4
429,Zhou 2016,33,FBCSP + optSVM,TS + optSVM,1.0,-0.7145811122008319,4
430,Zhou 2016,34,TRCSP + LDA,TS + optSVM,0.9375,-0.8814720876488156,4
431,Zhou 2016,35,TS + optSVM,TS + optSVM,0.0625,0.0,4

